Codebook-Based Self-Sustainable RIS: Optimal Splitting Schemes and Power Allocation

This paper studies the codebook-based configuration of a reconfigurable intelligent surface (RIS) that extends the coverage of a base station (BS) while utilizing energy harvesting to facilitate self-sustainable operation. For a given coverage area, we design a RIS codebook and propose a mathematical framework for analyzing the efficiency of three common energy harvesting schemes: power splitting (PS), element splitting (ES), and time splitting (TS). Thereby, we use a tile-based architecture at the RIS to exploit the advantages of both radio-frequency (RF) combining and direct-current (DC) combining. Moreover, we account for deterministic and random transmit signals for beam training and data transmission, respectively, and show their impact on the RF-DC conversion efficiencies at the rectifiers. Our main objective is to minimize the average transmit power at the BS by jointly optimizing the splitting ratio for the incident signal at the RIS and the power allocated to each RIS codeword. While the optimal power allocation is derived analytically, we show that the optimal splitting ratio can be determined by performing a grid search over a single optimization variable. Our performance evaluation reveals that the efficiency of the optimized splitting schemes depends on the adopted power consumption model and the number of tiles at the RIS. In particular, our results show that depending on the system parameters a different splitting scheme will achieve the lowest transmit power at the BS.

==> data/es_best-00-00.csv <==
x,y
9.0,4.899916582401402
25.0,5.636932091142426
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-00-01.csv <==
x,y
4.0,2.572108582502742
9.0,3.992187656231268
25.0,4.177065570932392
36.0,3.7935176400547963
100.0,4.846306531836117
225.0,4.792444455392312
900.0,3.1344745717915243
nan,nan


==> data/es_best-00-02.csv <==
x,y
4.0,3.273089327426055
9.0,2.615092046147444
25.0,4.097530410401614
36.0,5.1264451925562495
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-00-03.csv <==
x,y
9.0,5.698439451245138
25.0,5.700894572856139
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-00-04.csv <==
x,y
4.0,2.572108582502739
9.0,3.9921876562312613
25.0,4.177065570932398
36.0,4.80082651772477
100.0,4.846306531836113
225.0,5.264466583237261
900.0,4.1633420267757835
nan,nan


==> data/es_best-00-05.csv <==
x,y
4.0,3.5895129627935236
9.0,3.1914663373327428
25.0,4.636377027637379
36.0,5.465908750131913
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-01-00.csv <==
x,y
9.0,0.060000000000000005
25.0,0.044000000000000004
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-01-01.csv <==
x,y
4.0,0.25
9.0,0.445
25.0,0.36
36.0,0.25
100.0,0.25
225.0,0.218
900.0,0.25
nan,nan


==> data/es_best-01-02.csv <==
x,y
4.0,0.539
9.0,0.681
25.0,0.595
36.0,0.543
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-01-03.csv <==
x,y
9.0,0.185
25.0,0.0415
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-01-04.csv <==
x,y
4.0,0.6245
9.0,0.7220000000000001
25.0,0.49950000000000006
36.0,0.472
100.0,0.3045
225.0,0.28850000000000003
900.0,0.331
nan,nan


==> data/es_best-01-05.csv <==
x,y
4.0,0.525
9.0,0.596
25.0,0.553
36.0,0.527
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-02-00.csv <==
x,y
9.0,0.00011802061028733096
25.0,0.00011761711006065392
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-02-01.csv <==
x,y
4.0,4.818310708799457e-05
9.0,6.253333206869996e-05
25.0,5.585795198196179e-05
36.0,4.735733201869024e-05
100.0,4.5999982941980615e-05
225.0,4.0843482314905356e-05
900.0,2.838707352833007e-05
nan,nan


==> data/es_best-02-02.csv <==
x,y
4.0,5.6090660775954976e-05
9.0,6.819752737169967e-05
25.0,6.062892013765711e-05
36.0,5.59943271589337e-05
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-02-03.csv <==
x,y
9.0,0.00011802061028733099
25.0,0.00011761711006065392
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> data/es_best-02-04.csv <==
x,y
4.0,4.818310708799456e-05
9.0,6.253333206869995e-05
25.0,5.585795198196178e-05
36.0,5.5630647423397155e-05
100.0,4.5999982941980635e-05
225.0,4.3607599056601685e-05
900.0,3.4895293331371214e-05
nan,nan


==> data/es_best-02-05.csv <==
x,y
4.0,5.489230843552945e-05
9.0,6.090906673340177e-05
25.0,5.700740311638054e-05
36.0,5.4609421627018806e-05
nan,nan
nan,nan
nan,nan
nan,nan


==> data/impact_quantization-00-00.csv <==
x,y
1.0,1.0
4.0,0.9772796000413422
9.0,0.9459479129435815
25.0,0.8884279840290479
36.0,0.8446844590754432
100.0,0.695944984565793
225.0,0.6226851539613458
900.0,0.9999999999999991


==> data/impact_quantization-00-01.csv <==
x,y
1.0,1.0
4.0,0.9951104960001613
9.0,0.987415793630488
25.0,0.9739810235029357
36.0,0.9654322632624273
100.0,0.9224153995403054
225.0,0.8977619352745709
900.0,0.9999999999999991


==> data/impact_quantization-00-02.csv <==
x,y
1.0,1.0
4.0,0.9988013887749827
9.0,0.9969882968857177
25.0,0.9935288918194014
36.0,0.9914812647291303
100.0,0.9804329207705818
225.0,0.9737774181021251
900.0,0.9999999999999991


==> data/impact_quantization-00-03.csv <==
x,y
1.0,1.0
4.0,0.6056032007339051
9.0,0.5685304926687488
25.0,0.5356500189677929
36.0,0.5322047309051134
100.0,0.518683178381101
225.0,0.5086231572644571
900.0,0.9999999999999991


==> data/impact_quantization-00-04.csv <==
x,y
1.0,1.0
4.0,0.8854362187810673
9.0,0.879440435106548
25.0,0.867715797371921
36.0,0.8640984668007832
100.0,0.8606355625702996
225.0,0.8578862571244993
900.0,0.9999999999999991


==> data/impact_quantization-00-05.csv <==
x,y
1.0,1.0
4.0,0.9709476385906385
9.0,0.9689236994497532
25.0,0.9656077824262016
36.0,0.9647709485463669
100.0,0.9637866654137652
225.0,0.9631589749323307
900.0,0.9999999999999991


==> data/ps_best-00-00.csv <==
x,y
4.0,3.6385267370155927
9.0,3.3036210565274526
25.0,4.22490202345006
36.0,4.730161272629148
100.0,6.3339497915008645
225.0,7.3329000522792445
900.0,6.682183686478251
nan,nan


==> data/ps_best-00-01.csv <==
x,y
4.0,4.765803306709856
9.0,5.262438195503615
25.0,5.484567866653507
36.0,5.566457992344701
100.0,7.623704111692809
225.0,8.67692313378106
900.0,7.916103118777031
nan,nan


==> data/ps_best-00-02.csv <==
x,y
4.0,4.538296211864981
9.0,2.8006236173111008
25.0,4.325722606550799
36.0,5.988031054804928
nan,nan
nan,nan
nan,nan
nan,nan


==> data/ps_best-00-03.csv <==
x,y
4.0,6.139643298899364
9.0,4.829512348511147
25.0,5.291874314530849
36.0,5.652894055756379
100.0,6.836107513825971
225.0,7.574205280148169
900.0,7.366654073464341
nan,nan


==> data/ps_best-00-04.csv <==
x,y
4.0,4.765803306709844
9.0,5.262438195503648
25.0,7.110700328704934
36.0,6.232923798230855
100.0,7.623704111692845
225.0,8.676923133781031
900.0,8.421846225138246
nan,nan


==> data/ps_best-00-05.csv <==
x,y
4.0,4.652406263540261
9.0,3.396346954379576
25.0,5.139092665474068
36.0,6.474428629565316
nan,nan
nan,nan
nan,nan
nan,nan


==> data/ps_best-01-00.csv <==
x,y
4.0,0.077
9.0,0.084
25.0,0.068
36.0,0.061
100.0,0.047
225.0,0.041
900.0,0.045
nan,nan


==> data/ps_best-01-01.csv <==
x,y
4.0,0.25
9.0,0.445
25.0,0.36
36.0,0.25
100.0,0.25
225.0,0.218
900.0,0.218
nan,nan


==> data/ps_best-01-02.csv <==
x,y
4.0,0.534
9.0,0.728
25.0,0.637
36.0,0.551
nan,nan
nan,nan
nan,nan
nan,nan


==> data/ps_best-01-03.csv <==
x,y
4.0,0.38850000000000007
9.0,0.3295
25.0,0.239
36.0,0.20450000000000002
100.0,0.11700000000000002
225.0,0.07350000000000001
900.0,0.1325
nan,nan


==> data/ps_best-01-04.csv <==
x,y
4.0,0.6245
9.0,0.7220000000000001
25.0,0.6795
36.0,0.472
100.0,0.3045
225.0,0.25100000000000006
900.0,0.28850000000000003
nan,nan


==> data/ps_best-01-05.csv <==
x,y
4.0,0.5285000000000001
9.0,0.631
25.0,0.574
36.0,0.5309999999999999
nan,nan
nan,nan
nan,nan
nan,nan


==> data/ps_best-02-00.csv <==
x,y
4.0,7.999999999999999e-05
9.0,7.999999999999999e-05
25.0,7.999999999999999e-05
36.0,7.999999999999999e-05
100.0,7.999999999999999e-05
225.0,7.999999999999999e-05
900.0,7.999999999999999e-05
nan,nan


==> data/ps_best-02-01.csv <==
x,y
4.0,8e-05
9.0,8e-05
25.0,7.999999999999999e-05
36.0,8e-05
100.0,8e-05
225.0,7.999999999999999e-05
900.0,7.999999999999999e-05
nan,nan


==> data/ps_best-02-02.csv <==
x,y
4.0,7.999999999999999e-05
9.0,7.999999999999999e-05
25.0,7.999999999999999e-05
36.0,7.999999999999999e-05
nan,nan
nan,nan
nan,nan
nan,nan


==> data/ps_best-02-03.csv <==
x,y
4.0,7.999999999999999e-05
9.0,7.999999999999999e-05
25.0,7.999999999999999e-05
36.0,8e-05
100.0,8e-05
225.0,8e-05
900.0,7.999999999999999e-05
nan,nan


==> data/ps_best-02-04.csv <==
x,y
4.0,7.999999999999999e-05
9.0,8e-05
25.0,7.999999999999999e-05
36.0,8.000000000000002e-05
100.0,8.000000000000002e-05
225.0,8e-05
900.0,8e-05
nan,nan


==> data/ps_best-02-05.csv <==
x,y
4.0,7.999999999999795e-05
9.0,7.999999999999795e-05
25.0,7.999999999999799e-05
36.0,7.999999999999793e-05
nan,nan
nan,nan
nan,nan
nan,nan


==> data/rectifier_measurements-00-00.csv <==
x,y
0.0,4.815933646504488e-16
0.005005005005005005,0.1856960099484375
0.01001001001001001,0.37864175641598724
0.015015015015015015,0.5790564942286077
0.02002002002002002,0.7871605582958524
0.025025025025025023,1.0031748188914524
0.03003003003003003,1.2273200866464544
0.035035035035035036,1.4598164657213137
0.04004004004004004,1.7008826538687045
0.04504504504504504,1.9507351883901807
0.050050050050050046,2.2095876373302845
0.055055055055055056,2.477649735643775
0.06006006006006006,2.755126466517113
0.06506506506506507,3.042217088526114
0.07007007007007007,3.3391141098678334
0.07507507507507508,3.646002211516793
0.08008008008008008,3.9630571218219157
0.08508508508508508,4.290444445778904
0.09009009009009009,4.628318452979686
0.09509509509509509,4.976820829050548
0.10010010010010009,5.3360793962376505
0.10510510510510511,5.706206809673632
0.11011011011011011,6.087299236752754
0.11511511511511512,6.479435027942091
0.12012012012012012,6.882673388249224
0.12512512512512514,7.297053059437648
0.13013013013013014,7.722591023912284
0.13513513513513514,8.159281241971238
0.14014014014014015,8.607093434816342
0.14514514514514515,9.065971926313876
0.15015015015015015,9.535834556977328
0.15515515515515516,10.016571683984917
0.16016016016016016,10.508045281226112
0.16516516516516516,11.010088153373358
0.17017017017017017,11.522503277781189
0.17517517517517517,12.045063287608595
0.18018018018018017,12.577510108930776
0.18518518518518517,13.119554763744127
0.19019019019019018,13.670877349670098
0.19519519519519518,14.231127205829335
0.20020020020020018,14.799923272794702
0.20520520520520522,15.376854652750923
0.21021021021021022,15.961481374008228
0.21521521521521522,16.553335361860995
0.22022022022022023,17.15192161547866
0.22522522522522523,17.756719588100566
0.23023023023023023,18.36718476531739
0.23523523523523523,18.982750433703302
0.24024024024024024,19.602829629560794
0.24524524524524524,20.226817255102752
0.2502502502502503,20.85409234707231
0.2552552552552553,21.48402048063858
0.2602602602602603,22.115956289451535
0.2652652652652653,22.749246081034347
0.2702702702702703,23.38323052527512
0.2752752752752753,24.017247392682776
0.2802802802802803,24.650634318320275
0.2852852852852853,25.282731566938807
0.2902902902902903,25.912884774818163
0.2952952952952953,26.540447644172286
0.3003003003003003,27.164784566695623
0.3053053053053053,27.785273153890216
0.3103103103103103,28.401306653200063
0.3153153153153153,29.012296230657476
0.3203203203203203,29.617673102678403
0.3253253253253253,30.216890501787763
0.3303303303303303,30.809425463366182
0.3353353353353353,31.394780422937977
0.34034034034034033,31.972484616018168
0.34534534534534533,32.54209527505542
0.35035035035035034,33.103198620501495
0.35535535535535534,33.655410645462545
0.36036036036036034,34.19837769570387
0.36536536536536535,34.7317768489517
0.37037037037037035,35.25531609943471
0.37537537537537535,35.76873435540872
0.38038038038038036,36.27180125899324
0.38538538538538536,36.76431683900525
0.39039039039039036,37.246111008596955
0.39539539539539537,37.717042920389744
0.40040040040040037,38.1770001924487
0.40540540540540543,38.6258980188694
0.41041041041041043,39.06367817896359
0.41541541541541543,39.490307959045836
0.42042042042042044,39.905779000659514
0.42542542542542544,40.31010608875348
0.43043043043043044,40.70332589285359
0.43543543543543545,41.0854956736847
0.44044044044044045,41.45669196701133
0.44544544544544545,41.817009255697755
0.45045045045045046,42.16655864016221
0.45545545545545546,42.50546651653201
0.46046046046046046,42.833873270915234
0.46546546546546547,43.151931997303976
0.47047047047047047,43.45980724573019
0.4754754754754755,43.757673806416925
0.4804804804804805,44.04571553481818
0.4854854854854855,44.32412422162645
0.4904904904904905,44.59309851105537
0.4954954954954955,44.85284286998237
0.5005005005005005,45.10356660986368
0.5055055055055055,45.34548296271772
0.5105105105105106,45.578808211910406
0.5155155155155156,45.803760877970134
0.5205205205205206,46.020560959209426
0.5255255255255256,46.22942922653263
0.5305305305305306,46.430586571464296
0.5355355355355356,46.624253406135935
0.5405405405405406,46.81064911372012
0.5455455455455456,46.98999154759373
0.5505505505505506,47.1624965773467
0.5555555555555556,47.328377679622726
0.5605605605605606,47.4878455716827
0.5655655655655656,47.6411078855153
0.5705705705705706,47.78836888028013
0.5755755755755756,47.929829190853475
0.5805805805805806,48.06568561025115
0.5855855855855856,48.196130903726534
0.5905905905905906,48.32135365237976
0.5955955955955956,48.441538124165014
0.6006006006006006,48.55686417024439
0.6056056056056056,48.66750714470697
0.6106106106106106,48.77363784574854
0.6156156156156156,48.875422476489426
0.6206206206206206,48.973022623692955
0.6256256256256256,49.06659525273556
0.6306306306306306,49.15629271726845
0.6356356356356356,49.242262782099665
0.6406406406406406,49.324648657915105
0.6456456456456456,49.40358904654364
0.6506506506506506,49.47921819555801
0.6556556556556556,49.55166596108604
0.6606606606606606,49.6210578777877
0.6656656656656657,49.687515235031235
0.6706706706706707,49.751155158375774
0.6756756756756757,49.81209069553958
0.6806806806806807,49.87043090610001
0.6856856856856857,49.92628095423562
0.6906906906906907,49.97974220388176
0.6956956956956957,50.03091231572705
0.7007007007007007,50.079885345532766
0.7057057057057057,50.12675184330609
0.7107107107107107,50.17159895290591
0.7157157157157157,50.21451051170275
0.7207207207207207,50.25556714995502
0.7257257257257257,50.29484638960146
0.7307307307307307,50.332422742203875
0.7357357357357357,50.368367805806734
0.7407407407407407,50.40275036050904
0.7457457457457457,50.43563646257132
0.7507507507507507,50.46708953690512
0.7557557557557557,50.49717046781486
0.7607607607607607,50.5259376878828
0.7657657657657657,50.55344726490628
0.7707707707707707,50.579752986813574
0.7757757757757757,50.604906444499974
0.7807807807807807,50.62895711253967
0.7857857857857857,50.65195242774132
0.7907907907907907,50.673937865526426
0.7957957957957957,50.694957014119936
0.8008008008008007,50.715051646550705
0.8058058058058059,50.734261790468075
0.8108108108108109,50.752625795787296
0.8158158158158159,50.770180400182966
0.8208208208208209,50.786960792454686
0.8258258258258259,50.80300067379413
0.8308308308308309,50.818332316986385
0.8358358358358359,50.83298662358217
0.8408408408408409,50.8469931790802
0.8458458458458459,50.86038030616127
0.8508508508508509,50.873175116018196
0.8558558558558559,50.885403557826514
0.8608608608608609,50.897090466402666
0.8658658658658659,50.90825960809714
0.8708708708708709,50.91893372497077
0.8758758758758759,50.92913457730248
0.8808808808808809,50.93888298447747
0.8858858858858859,50.94819886430415
0.8908908908908909,50.95710127080877
0.8958958958958959,50.96560843055521
0.9009009009009009,50.973737777538254
0.9059059059059059,50.981505986696924
0.9109109109109109,50.98892900609438
0.9159159159159159,50.99602208780996
0.9209209209209209,51.002799817587984
0.9259259259259259,51.009276143287195
0.9309309309309309,51.015464402173755
0.9359359359359359,51.02137734709932
0.9409409409409409,51.027027171605425
0.9459459459459459,51.03242553399357
0.950950950950951,51.0375835803998
0.955955955955956,51.042511966911476
0.960960960960961,51.0472208807625
0.965965965965966,51.051720060642644
0.970970970970971,51.0560188161551
0.975975975975976,51.06012604645554
0.980980980980981,51.064050258105034
0.985985985985986,51.06779958216757
0.990990990990991,51.07138179058251
0.995995995995996,51.074804311841
1.001001001001001,51.078074245994216
1.006006006006006,51.08119837902067
1.011011011011011,51.08418319657837
1.016016016016016,51.087034897167364
1.021021021021021,51.08975940472653
1.026026026026026,51.09236238068807
1.031031031031031,51.094849235512186
1.0360360360360361,51.09722513972337
1.0410410410410411,51.09949503446937
1.0460460460460461,51.101663641622416
1.0510510510510511,51.103735473442335
1.0560560560560561,51.10571484181955
1.0610610610610611,51.10760586711608
1.0660660660660661,51.109412486621366
1.0710710710710711,51.11113846263927
1.0760760760760761,51.11278739022192
1.0810810810810811,51.11436270456569
1.0860860860860861,51.11586768808327
1.0910910910910911,51.1173054771663
1.0960960960960962,51.11867906865128
1.1011011011011012,51.11999132600201
1.1061061061061062,51.121244985220315
1.1111111111111112,51.122442660497086
1.1161161161161162,51.12358684961485
1.1211211211211212,51.12467993911241
1.1261261261261262,51.12572420922201
1.1311311311311312,51.12672183858896
1.1361361361361362,51.12767490878315
1.1411411411411412,51.128585408611265
1.1461461461461462,51.129455238238755
1.1511511511511512,51.13028621312967
1.1561561561561562,51.131080067812384
1.1611611611611612,51.13183845947851
1.1661661661661662,51.132562971423
1.1711711711711712,51.13325511633157
1.1761761761761762,51.13391633942277
1.1811811811811812,51.13454802145075
1.1861861861861862,51.13515148157493
1.1911911911911912,51.13572798010248
1.1961961961961962,51.136278721109086
1.2012012012012012,51.13680485494347
1.2062062062062062,51.137307480620805
1.2112112112112112,51.137787648109665
1.2162162162162162,51.138246360517634
1.2212212212212212,51.138684576179664
1.2262262262262262,51.13910321065376
1.2312312312312312,51.13950313862768
1.2362362362362362,51.139885195741314
1.2412412412412412,51.14025018032755
1.2462462462462462,51.14059885507602
1.2512512512512513,51.14093194862268
1.2562562562562563,51.141250157068654
1.2612612612612613,51.14155414543157
1.2662662662662663,51.14184454903219
1.2712712712712713,51.1421219748193
1.2762762762762763,51.14238700263565
1.2812812812812813,51.142640186427506
1.2862862862862863,51.14288205540025
1.2912912912912913,51.14311311512254
1.2962962962962963,51.14333384858131
1.3013013013013013,51.143544717189606
1.3063063063063063,51.14374616174974
1.3113113113113113,51.14393860337321
1.3163163163163163,51.14412244435986
1.3213213213213213,51.14429806903769
1.3263263263263263,51.14446584456529
1.3313313313313313,51.144626121698415
1.3363363363363363,51.14477923552247
1.3413413413413413,51.14492550615222
1.3463463463463463,51.145065239400324
1.3513513513513513,51.145198727416066
1.3563563563563563,51.145326249295536
1.3613613613613613,51.14544807166462
1.3663663663663663,51.145564449235984
1.3713713713713713,51.145675625341156
1.3763763763763763,51.14578183243886
1.3813813813813813,51.145883292600736
1.3863863863863863,51.14598021797529
1.3913913913913913,51.14607281123119
1.3963963963963963,51.14616126598069
1.4014014014014013,51.14624576718429
1.4064064064064064,51.146326491537195
1.4114114114114114,51.14640360783857
1.4164164164164164,51.146477277344346
1.4214214214214214,51.146547654104175
1.4264264264264264,51.14661488528344
1.4314314314314314,51.14667911147084
1.4364364364364364,51.14674046697217
1.4414414414414414,51.14679908009115
1.4464464464464464,51.14685507339754
1.4514514514514514,51.14690856398335
1.4564564564564564,51.14695966370764
1.4614614614614614,51.147008479430305
1.4664664664664664,51.14705511323546
1.4714714714714714,51.14709966264494
1.4764764764764764,51.14714222082203
1.4814814814814814,51.147182876766315
1.4864864864864864,51.147221715499754
1.4914914914914914,51.14725881824439
1.4964964964964964,51.14729426259213
1.5015015015015014,51.147328122667105
1.5065065065065064,51.14736046928044
1.5115115115115114,51.14739137007854
1.5165165165165164,51.14742088968429
1.5215215215215214,51.147449089832364
1.5265265265265264,51.14747602949818
1.5315315315315314,51.147501765021296
1.5365365365365364,51.14752635022313
1.5415415415415414,51.14754983651957
1.5465465465465464,51.147572273028445
1.5515515515515514,51.147593706672225
1.5565565565565564,51.147614182276165
1.5615615615615615,51.14763374266202
1.5665665665665665,51.147652428737594
1.5715715715715715,51.14767027958226
1.5765765765765765,51.14768733252868
1.5815815815815815,51.14770362324092
1.5865865865865865,51.14771918578897
1.5915915915915915,51.14773405272004
1.5965965965965965,51.14774825512654
1.6016016016016015,51.147761822711196
1.6066066066066067,51.1477747838491
1.6116116116116117,51.14778716564707
1.6166166166166167,51.14779899400035
1.6216216216216217,51.14781029364671
1.6266266266266267,51.14782108821822
1.6316316316316317,51.14783140029072
1.6366366366366367,51.147841251430904
1.6416416416416417,51.1478506622415
1.6466466466466467,51.147859652404414
1.6516516516516517,51.147868240721735
1.6566566566566567,51.14787644515522
1.6616616616616617,51.147884282863714
1.6666666666666667,51.14789177023916
1.6716716716716717,51.14789892294079
1.6766766766766767,51.14790575592792
1.6816816816816818,51.147912283491195
1.6866866866866868,51.14791851928254
1.6916916916916918,51.14792447634363
1.6966966966966968,51.14793016713321
1.7017017017017018,51.14793560355318
1.7067067067067068,51.14794079697343
1.7117117117117118,51.14794575825562
1.7167167167167168,51.14795049777593
1.7217217217217218,51.14795502544676
1.7267267267267268,51.14795935073743
1.7317317317317318,51.14796348269401
1.7367367367367368,51.14796742995821
1.7417417417417418,51.14797120078547
1.7467467467467468,51.14797480306228
1.7517517517517518,51.14797824432254
1.7567567567567568,51.147981531763456
1.7617617617617618,51.14798467226051
1.7667667667667668,51.14798767238187
1.7717717717717718,51.1479905384021
1.7767767767767768,51.14799327631532
1.7817817817817818,51.14799589184773
1.7867867867867868,51.147998390469546
1.7917917917917918,51.14800077740652
1.7967967967967968,51.14800305765078
1.8018018018018018,51.14800523597134
1.8068068068068068,51.14800731692402
1.8118118118118118,51.14800930486105
1.8168168168168168,51.14801120394007
1.8218218218218218,51.148013018132914
1.8268268268268268,51.148014751233866
1.8318318318318318,51.14801640686761
1.8368368368368369,51.14801798849684
1.8418418418418419,51.14801949942943
1.8468468468468469,51.14802094282541
1.8518518518518519,51.1480223217036
1.8568568568568569,51.14802363894783
1.8618618618618619,51.14802489731307
1.8668668668668669,51.14802609943109
1.8718718718718719,51.1480272478161
1.8768768768768769,51.148028344869886
1.8818818818818819,51.14802939288685
1.8868868868868869,51.14803039405891
1.8918918918918919,51.148031350479926
1.896896896896897,51.14803226415024
1.901901901901902,51.14803313698073
1.906906906906907,51.14803397079689
1.911911911911912,51.148034767342615
1.916916916916917,51.148035528283806
1.921921921921922,51.14803625521198
1.926926926926927,51.14803694964743
1.931931931931932,51.14803761304257
1.936936936936937,51.14803824678485
1.941941941941942,51.1480388521997
1.946946946946947,51.14803943055333
1.951951951951952,51.14803998305534
1.956956956956957,51.14804051086125
1.961961961961962,51.14804101507495
1.966966966966967,51.148041496750984
1.971971971971972,51.14804195689674
1.976976976976977,51.14804239647461
1.981981981981982,51.14804281640393
1.986986986986987,51.148043217562986
1.991991991991992,51.148043600790764
1.996996996996997,51.14804396688879
2.002002002002002,51.14804431662271
2.007007007007007,51.148044650724
2.012012012012012,51.14804496989141
2.017017017017017,51.14804527479247
2.022022022022022,51.148045566064866
2.027027027027027,51.14804584431777
2.032032032032032,51.14804611013314
2.037037037037037,51.14804636406692
2.042042042042042,51.14804660665021
2.047047047047047,51.14804683839034
2.052052052052052,51.14804705977202
2.057057057057057,51.1480472712582
2.062062062062062,51.14804747329126
2.067067067067067,51.1480476662937
2.0720720720720722,51.14804785066919
2.0770770770770772,51.14804802680336
2.0820820820820822,51.14804819506455
2.0870870870870872,51.14804835580468
2.0920920920920922,51.14804850935995
2.0970970970970972,51.148048656051515
2.1021021021021022,51.14804879618616
2.1071071071071072,51.14804893005698
2.1121121121121122,51.14804905794394
2.1171171171171173,51.14804918011453
2.1221221221221223,51.148049296824254
2.1271271271271273,51.148049408317206
2.1321321321321323,51.14804951482659
2.1371371371371373,51.148049616575136
2.1421421421421423,51.14804971377565
2.1471471471471473,51.148049806631434
2.1521521521521523,51.148049895336705
2.1571571571571573,51.148049980076955
2.1621621621621623,51.14805006102943
2.1671671671671673,51.14805013836344
2.1721721721721723,51.14805021224072
2.1771771771771773,51.14805028281578
2.1821821821821823,51.14805035023624
2.1871871871871873,51.14805041464308
2.1921921921921923,51.148050476171036
2.1971971971971973,51.14805053494877
2.2022022022022023,51.148050591099214
2.2072072072072073,51.14805064473982
2.2122122122122123,51.148050695982754
2.2172172172172173,51.14805074493518
2.2222222222222223,51.148050791699525
2.2272272272272273,51.14805083637356
2.2322322322322323,51.148050879050714
2.2372372372372373,51.148050919820264
2.2422422422422423,51.14805095876747
2.2472472472472473,51.14805099597378
2.2522522522522523,51.148051031517035
2.2572572572572573,51.148051065471535
2.2622622622622623,51.14805109790833
2.2672672672672673,51.148051128895226
2.2722722722722724,51.14805115849706
2.2772772772772774,51.148051186775724
2.2822822822822824,51.14805121379038
2.2872872872872874,51.14805123959752
2.2922922922922924,51.1480512642511
2.2972972972972974,51.14805128780271
2.3023023023023024,51.14805131030159
2.3073073073073074,51.1480513317948
2.3123123123123124,51.14805135232729
2.3173173173173174,51.148051371942
2.3223223223223224,51.148051390679974
2.3273273273273274,51.14805140858038
2.3323323323323324,51.14805142568065
2.3373373373373374,51.148051442016566
2.3423423423423424,51.148051457622294
2.3473473473473474,51.148051472530476
2.3523523523523524,51.148051486772275
2.3573573573573574,51.14805150037748
2.3623623623623624,51.14805151337454
2.3673673673673674,51.14805152579067
2.3723723723723724,51.1480515376518
2.3773773773773774,51.14805154898276
2.3823823823823824,51.148051559807236
2.3873873873873874,51.14805157014788
2.3923923923923924,51.1480515800263
2.3973973973973974,51.14805158946318
2.4024024024024024,51.14805159847825
2.4074074074074074,51.148051607090345
2.4124124124124124,51.148051615317485
2.4174174174174174,51.1480516231769
2.4224224224224224,51.148051630684996
2.4274274274274275,51.1480516378575
2.4324324324324325,51.14805164470939
2.4374374374374375,51.14805165125502
2.4424424424424425,51.14805165750806
2.4474474474474475,51.14805166348161
2.4524524524524525,51.14805166918815
2.4574574574574575,51.1480516746396
2.4624624624624625,51.1480516798474
2.4674674674674675,51.1480516848224
2.4724724724724725,51.14805168957503
2.4774774774774775,51.14805169411521
2.4824824824824825,51.14805169845247
2.4874874874874875,51.14805170259585
2.4924924924924925,51.14805170655403
2.4974974974974975,51.14805171033529
2.5025025025025025,51.148051713947524
2.5075075075075075,51.148051717398296
2.5125125125125125,51.14805172069484
2.5175175175175175,51.14805172384401
2.5225225225225225,51.14805172685242
2.5275275275275275,51.14805172972636
2.5325325325325325,51.14805173247184
2.5375375375375375,51.14805173509461
2.5425425425425425,51.148051737600134
2.5475475475475475,51.14805173999367
2.5525525525525525,51.148051742280224
2.5575575575575575,51.14805174446457
2.5625625625625625,51.14805174655126
2.5675675675675675,51.148051748544695
2.5725725725725725,51.14805175044902
2.5775775775775776,51.14805175226824
2.5825825825825826,51.148051754006126
2.5875875875875876,51.14805175566634
2.5925925925925926,51.148051757252325
2.5975975975975976,51.14805175876744
2.6026026026026026,51.14805176021482
2.6076076076076076,51.14805176159751
2.6126126126126126,51.14805176291839
2.6176176176176176,51.14805176418024
2.6226226226226226,51.148051765385674
2.6276276276276276,51.148051766537236
2.6326326326326326,51.14805176763731
2.6376376376376376,51.14805176868823
2.6426426426426426,51.14805176969216
2.6476476476476476,51.148051770651236
2.6526526526526526,51.14805177156743
2.6576576576576576,51.14805177244268
2.6626626626626626,51.148051773278794
2.6676676676676676,51.14805177407754
2.6726726726726726,51.14805177484058
2.6776776776776776,51.14805177556952
2.6826826826826826,51.14805177626587
2.6876876876876876,51.1480517769311
2.6926926926926926,51.14805177756659
2.6976976976976976,51.148051778173674
2.7027027027027026,51.14805177875364
2.7077077077077076,51.14805177930766
2.7127127127127126,51.148051779836926
2.7177177177177176,51.148051780342534
2.7227227227227226,51.14805178082555
2.7277277277277276,51.14805178128696
2.7327327327327327,51.14805178172775
2.7377377377377377,51.14805178214884
2.7427427427427427,51.14805178255111
2.7477477477477477,51.14805178293539
2.7527527527527527,51.14805178330249
2.7577577577577577,51.1480517836532
2.7627627627627627,51.14805178398822
2.7677677677677677,51.148051784308265
2.7727727727727727,51.14805178461402
2.7777777777777777,51.148051784906094
2.7827827827827827,51.14805178518511
2.7877877877877877,51.14805178545166
2.7927927927927927,51.14805178570629
2.7977977977977977,51.14805178594956
2.8028028028028027,51.148051786181924
2.8078078078078077,51.148051786403926
2.8128128128128127,51.148051786615994
2.8178178178178177,51.148051786818584
2.8228228228228227,51.14805178701212
2.8278278278278277,51.14805178719701
2.8328328328328327,51.148051787373625
2.8378378378378377,51.14805178754234
2.8428428428428427,51.148051787703544
2.8478478478478477,51.148051787857526
2.8528528528528527,51.148051788004615
2.8578578578578577,51.14805178814513
2.8628628628628627,51.148051788279375
2.8678678678678677,51.14805178840762
2.8728728728728727,51.14805178853013
2.8778778778778777,51.14805178864715
2.8828828828828827,51.14805178875897
2.8878878878878878,51.14805178886576
2.8928928928928928,51.148051788967784
2.8978978978978978,51.14805178906526
2.9029029029029028,51.148051789158366
2.9079079079079078,51.148051789247326
2.9129129129129128,51.1480517893323
2.9179179179179178,51.14805178941347
2.9229229229229228,51.14805178949102
2.9279279279279278,51.1480517895651
2.932932932932933,51.148051789635865
2.937937937937938,51.14805178970347
2.942942942942943,51.14805178976806
2.947947947947948,51.148051789829765
2.952952952952953,51.1480517898887
2.957957957957958,51.148051789945015
2.962962962962963,51.148051789998796
2.967967967967968,51.148051790050175
2.972972972972973,51.14805179009927
2.977977977977978,51.148051790146155
2.982982982982983,51.14805179019096
2.987987987987988,51.14805179023375
2.992992992992993,51.14805179027464
2.997997997997998,51.148051790313694
3.003003003003003,51.148051790351
3.008008008008008,51.148051790386646
3.013013013013013,51.14805179042069
3.018018018018018,51.14805179045321
3.023023023023023,51.14805179048429
3.028028028028028,51.14805179051397
3.033033033033033,51.148051790542326
3.038038038038038,51.14805179056942
3.043043043043043,51.1480517905953
3.048048048048048,51.148051790620016
3.053053053053053,51.148051790643635
3.058058058058058,51.1480517906662
3.063063063063063,51.14805179068775
3.068068068068068,51.14805179070834
3.073073073073073,51.148051790728005
3.078078078078078,51.1480517907468
3.083083083083083,51.14805179076475
3.088088088088088,51.14805179078189
3.093093093093093,51.14805179079828
3.098098098098098,51.14805179081392
3.103103103103103,51.14805179082888
3.108108108108108,51.14805179084315
3.113113113113113,51.1480517908568
3.118118118118118,51.14805179086982
3.123123123123123,51.14805179088228
3.128128128128128,51.14805179089417
3.133133133133133,51.148051790905534
3.138138138138138,51.1480517909164
3.143143143143143,51.14805179092676
3.148148148148148,51.14805179093667
3.153153153153153,51.14805179094613
3.158158158158158,51.148051790955165
3.163163163163163,51.1480517909638
3.168168168168168,51.148051790972055
3.173173173173173,51.148051790979935
3.178178178178178,51.14805179098746
3.183183183183183,51.14805179099466
3.188188188188188,51.14805179100153
3.193193193193193,51.148051791008086
3.198198198198198,51.14805179101436
3.203203203203203,51.14805179102035
3.2082082082082084,51.14805179102607
3.2132132132132134,51.14805179103154
3.2182182182182184,51.148051791036764
3.2232232232232234,51.14805179104175
3.2282282282282284,51.14805179104651
3.2332332332332334,51.148051791051074
3.2382382382382384,51.14805179105542
3.2432432432432434,51.14805179105957
3.2482482482482484,51.14805179106355
3.2532532532532534,51.14805179106733
3.2582582582582584,51.148051791070955
3.2632632632632634,51.148051791074415
3.2682682682682684,51.14805179107773
3.2732732732732734,51.14805179108088
3.2782782782782784,51.148051791083894
3.2832832832832834,51.14805179108678
3.2882882882882885,51.14805179108954
3.2932932932932935,51.14805179109216
3.2982982982982985,51.14805179109467
3.3033033033033035,51.148051791097075
3.3083083083083085,51.14805179109936
3.3133133133133135,51.14805179110156
3.3183183183183185,51.14805179110365
3.3233233233233235,51.148051791105644
3.3283283283283285,51.148051791107555
3.3333333333333335,51.14805179110938
3.3383383383383385,51.14805179111113
3.3433433433433435,51.148051791112785
3.3483483483483485,51.148051791114376
3.3533533533533535,51.14805179111591
3.3583583583583585,51.14805179111735
3.3633633633633635,51.14805179111874
3.3683683683683685,51.14805179112007
3.3733733733733735,51.148051791121325
3.3783783783783785,51.14805179112253
3.3833833833833835,51.14805179112369
3.3883883883883885,51.1480517911248
3.3933933933933935,51.148051791125845
3.3983983983983985,51.14805179112686
3.4034034034034035,51.14805179112781
3.4084084084084085,51.14805179112874
3.4134134134134135,51.14805179112962
3.4184184184184185,51.14805179113045
3.4234234234234235,51.14805179113125
3.4284284284284285,51.14805179113201
3.4334334334334335,51.14805179113275
3.4384384384384385,51.14805179113345
3.4434434434434436,51.14805179113411
3.4484484484484486,51.14805179113475
3.4534534534534536,51.148051791135366
3.4584584584584586,51.14805179113594
3.4634634634634636,51.148051791136496
3.4684684684684686,51.14805179113703
3.4734734734734736,51.148051791137526
3.4784784784784786,51.14805179113802
3.4834834834834836,51.148051791138485
3.4884884884884886,51.148051791138926
3.4934934934934936,51.14805179113934
3.4984984984984986,51.14805179113975
3.5035035035035036,51.148051791140134
3.5085085085085086,51.1480517911405
3.5135135135135136,51.14805179114086
3.5185185185185186,51.14805179114119
3.5235235235235236,51.14805179114151
3.5285285285285286,51.148051791141825
3.5335335335335336,51.148051791142116
3.5385385385385386,51.148051791142386
3.5435435435435436,51.148051791142656
3.5485485485485486,51.14805179114292
3.5535535535535536,51.14805179114316
3.5585585585585586,51.148051791143395
3.5635635635635636,51.148051791143615
3.5685685685685686,51.14805179114382
3.5735735735735736,51.14805179114403
3.5785785785785786,51.14805179114422
3.5835835835835836,51.148051791144404
3.5885885885885886,51.14805179114459
3.5935935935935936,51.14805179114475
3.5985985985985987,51.148051791144916
3.6036036036036037,51.14805179114507
3.6086086086086087,51.14805179114522
3.6136136136136137,51.14805179114535
3.6186186186186187,51.14805179114549
3.6236236236236237,51.148051791145626
3.6286286286286287,51.148051791145754
3.6336336336336337,51.14805179114586
3.6386386386386387,51.14805179114597
3.6436436436436437,51.14805179114608
3.6486486486486487,51.14805179114617
3.6536536536536537,51.14805179114627
3.6586586586586587,51.14805179114637
3.6636636636636637,51.14805179114646
3.6686686686686687,51.14805179114654
3.6736736736736737,51.148051791146635
3.6786786786786787,51.148051791146706
3.6836836836836837,51.148051791146784
3.6886886886886887,51.148051791146855
3.6936936936936937,51.14805179114691
3.6986986986986987,51.14805179114699
3.7037037037037037,51.148051791147054
3.7087087087087087,51.1480517911471
3.7137137137137137,51.14805179114716
3.7187187187187187,51.14805179114722
3.7237237237237237,51.148051791147275
3.7287287287287287,51.148051791147324
3.7337337337337337,51.14805179114736
3.7387387387387387,51.14805179114741
3.7437437437437437,51.14805179114746
3.7487487487487487,51.1480517911475
3.7537537537537538,51.14805179114753
3.7587587587587588,51.14805179114757
3.7637637637637638,51.14805179114761
3.7687687687687688,51.148051791147644
3.7737737737737738,51.14805179114767
3.7787787787787788,51.14805179114771
3.7837837837837838,51.14805179114773
3.7887887887887888,51.14805179114777
3.793793793793794,51.14805179114779
3.798798798798799,51.148051791147815
3.803803803803804,51.148051791147836
3.808808808808809,51.148051791147864
3.813813813813814,51.14805179114789
3.818818818818819,51.1480517911479
3.823823823823824,51.14805179114792
3.828828828828829,51.14805179114796
3.833833833833834,51.148051791147964
3.838838838838839,51.148051791147985
3.843843843843844,51.148051791148
3.848848848848849,51.14805179114801
3.853853853853854,51.14805179114804
3.858858858858859,51.14805179114805
3.863863863863864,51.14805179114806
3.868868868868869,51.14805179114808
3.873873873873874,51.148051791148085
3.878878878878879,51.1480517911481
3.883883883883884,51.148051791148106
3.888888888888889,51.14805179114813
3.893893893893894,51.14805179114814
3.898898898898899,51.14805179114815
3.903903903903904,51.14805179114816
3.908908908908909,51.14805179114817
3.913913913913914,51.14805179114817
3.918918918918919,51.148051791148184
3.923923923923924,51.1480517911482
3.928928928928929,51.1480517911482
3.933933933933934,51.14805179114821
3.938938938938939,51.14805179114821
3.943943943943944,51.14805179114823
3.948948948948949,51.148051791148234
3.953953953953954,51.148051791148234
3.958958958958959,51.14805179114825
3.963963963963964,51.14805179114825
3.968968968968969,51.14805179114825
3.973973973973974,51.14805179114826
3.978978978978979,51.14805179114826
3.983983983983984,51.14805179114827
3.988988988988989,51.14805179114827
3.993993993993994,51.14805179114827
3.998998998998999,51.14805179114828
4.004004004004004,51.14805179114828
4.009009009009009,51.14805179114828
4.014014014014014,51.14805179114829
4.019019019019019,51.14805179114829
4.024024024024024,51.14805179114829
4.029029029029029,51.14805179114831
4.034034034034034,51.14805179114831
4.039039039039039,51.14805179114831
4.044044044044044,51.14805179114831
4.049049049049049,51.14805179114831
4.054054054054054,51.148051791148326
4.059059059059059,51.148051791148326
4.064064064064064,51.148051791148326
4.069069069069069,51.148051791148326
4.074074074074074,51.148051791148326
4.079079079079079,51.14805179114833
4.084084084084084,51.14805179114833
4.089089089089089,51.14805179114833
4.094094094094094,51.14805179114833
4.099099099099099,51.14805179114833
4.104104104104104,51.14805179114833
4.109109109109109,51.14805179114833
4.114114114114114,51.14805179114833
4.119119119119119,51.14805179114835
4.124124124124124,51.14805179114835
4.129129129129129,51.14805179114835
4.134134134134134,51.14805179114835
4.1391391391391394,51.14805179114835
4.1441441441441444,51.14805179114835
4.1491491491491495,51.14805179114835
4.1541541541541545,51.14805179114835
4.1591591591591595,51.14805179114835
4.1641641641641645,51.14805179114835
4.1691691691691695,51.14805179114835
4.1741741741741745,51.148051791148355
4.1791791791791795,51.148051791148355
4.1841841841841845,51.148051791148355
4.1891891891891895,51.148051791148355
4.1941941941941945,51.148051791148355
4.1991991991991995,51.148051791148355
4.2042042042042045,51.148051791148355
4.2092092092092095,51.148051791148355
4.2142142142142145,51.148051791148355
4.2192192192192195,51.148051791148355
4.2242242242242245,51.148051791148355
4.2292292292292295,51.148051791148355
4.2342342342342345,51.148051791148355
4.2392392392392395,51.148051791148355
4.2442442442442445,51.148051791148355
4.2492492492492495,51.148051791148355
4.2542542542542545,51.148051791148355
4.2592592592592595,51.148051791148355
4.2642642642642645,51.148051791148355
4.2692692692692695,51.148051791148355
4.2742742742742745,51.148051791148355
4.2792792792792795,51.148051791148355
4.2842842842842845,51.148051791148355
4.2892892892892895,51.148051791148355
4.2942942942942945,51.14805179114837
4.2992992992992995,51.14805179114837
4.3043043043043046,51.14805179114837
4.3093093093093096,51.14805179114837
4.314314314314315,51.14805179114837
4.31931931931932,51.14805179114837
4.324324324324325,51.14805179114837
4.32932932932933,51.14805179114837
4.334334334334335,51.14805179114837
4.33933933933934,51.14805179114837
4.344344344344345,51.14805179114837
4.34934934934935,51.14805179114837
4.354354354354355,51.14805179114837
4.35935935935936,51.14805179114837
4.364364364364365,51.14805179114837
4.36936936936937,51.14805179114837
4.374374374374375,51.14805179114837
4.37937937937938,51.14805179114837
4.384384384384385,51.14805179114837
4.38938938938939,51.14805179114837
4.394394394394395,51.14805179114837
4.3993993993994,51.14805179114837
4.404404404404405,51.14805179114837
4.40940940940941,51.14805179114837
4.414414414414415,51.14805179114837
4.41941941941942,51.14805179114837
4.424424424424425,51.14805179114837
4.42942942942943,51.14805179114837
4.434434434434435,51.14805179114837
4.43943943943944,51.14805179114837
4.444444444444445,51.14805179114837
4.44944944944945,51.14805179114837
4.454454454454455,51.14805179114837
4.45945945945946,51.14805179114837
4.464464464464465,51.14805179114837
4.46946946946947,51.14805179114837
4.474474474474475,51.14805179114837
4.47947947947948,51.14805179114837
4.484484484484485,51.14805179114837
4.48948948948949,51.14805179114837
4.494494494494495,51.14805179114837
4.4994994994995,51.14805179114837
4.504504504504505,51.14805179114837
4.50950950950951,51.14805179114837
4.514514514514515,51.14805179114837
4.51951951951952,51.14805179114837
4.524524524524525,51.14805179114837
4.52952952952953,51.14805179114837
4.534534534534535,51.14805179114837
4.53953953953954,51.14805179114837
4.544544544544545,51.14805179114837
4.54954954954955,51.14805179114837
4.554554554554555,51.14805179114837
4.55955955955956,51.14805179114837
4.564564564564565,51.14805179114837
4.56956956956957,51.14805179114837
4.574574574574575,51.14805179114837
4.57957957957958,51.14805179114837
4.584584584584585,51.14805179114837
4.58958958958959,51.14805179114837
4.594594594594595,51.14805179114837
4.5995995995996,51.14805179114837
4.604604604604605,51.14805179114837
4.60960960960961,51.14805179114837
4.614614614614615,51.14805179114837
4.61961961961962,51.14805179114837
4.624624624624625,51.14805179114837
4.62962962962963,51.14805179114837
4.634634634634635,51.14805179114837
4.63963963963964,51.14805179114837
4.644644644644645,51.14805179114837
4.64964964964965,51.14805179114837
4.654654654654655,51.14805179114837
4.65965965965966,51.14805179114837
4.664664664664665,51.14805179114837
4.66966966966967,51.14805179114837
4.674674674674675,51.14805179114837
4.67967967967968,51.14805179114837
4.684684684684685,51.14805179114837
4.68968968968969,51.14805179114837
4.694694694694695,51.14805179114837
4.6996996996997,51.14805179114837
4.704704704704705,51.14805179114837
4.70970970970971,51.14805179114837
4.714714714714715,51.14805179114837
4.71971971971972,51.14805179114837
4.724724724724725,51.14805179114837
4.72972972972973,51.14805179114837
4.734734734734735,51.14805179114837
4.73973973973974,51.14805179114837
4.744744744744745,51.14805179114837
4.74974974974975,51.14805179114837
4.754754754754755,51.14805179114837
4.75975975975976,51.14805179114837
4.764764764764765,51.14805179114837
4.76976976976977,51.14805179114837
4.774774774774775,51.14805179114837
4.77977977977978,51.14805179114837
4.784784784784785,51.14805179114837
4.78978978978979,51.14805179114837
4.794794794794795,51.14805179114837
4.7997997997998,51.14805179114837
4.804804804804805,51.14805179114837
4.80980980980981,51.14805179114837
4.814814814814815,51.14805179114837
4.81981981981982,51.14805179114837
4.824824824824825,51.14805179114837
4.82982982982983,51.14805179114837
4.834834834834835,51.14805179114837
4.83983983983984,51.14805179114837
4.844844844844845,51.14805179114837
4.84984984984985,51.14805179114837
4.854854854854855,51.14805179114837
4.85985985985986,51.14805179114837
4.864864864864865,51.14805179114837
4.86986986986987,51.14805179114837
4.874874874874875,51.14805179114837
4.87987987987988,51.14805179114837
4.884884884884885,51.14805179114837
4.88988988988989,51.14805179114837
4.894894894894895,51.14805179114837
4.8998998998999,51.14805179114837
4.904904904904905,51.14805179114837
4.90990990990991,51.14805179114837
4.914914914914915,51.14805179114837
4.91991991991992,51.14805179114837
4.924924924924925,51.14805179114837
4.92992992992993,51.14805179114837
4.934934934934935,51.14805179114837
4.93993993993994,51.14805179114837
4.944944944944945,51.14805179114837
4.94994994994995,51.14805179114837
4.954954954954955,51.14805179114837
4.95995995995996,51.14805179114837
4.964964964964965,51.14805179114837
4.96996996996997,51.14805179114837
4.974974974974975,51.14805179114837
4.97997997997998,51.14805179114837
4.984984984984985,51.14805179114837
4.98998998998999,51.14805179114837
4.994994994994995,51.14805179114837
5.0,51.14805179114837


==> data/rectifier_measurements-00-01.csv <==
x,y
0.001,1e-05
0.00316227766016838,0.004
0.01,0.225
0.0316227766016838,0.6250000000000001
0.1,6.4
0.19952623149688797,16.900000000000002
0.31622776601683794,25.6
0.5011872336272722,48.4
1.0,49.284
1.2589254117941673,49.729
1.5848931924611136,50.625
1.9952623149688793,51.529
2.51188643150958,52.900000000000006


==> data/rectifier_measurements-00-04.csv <==
x,y
0.0,0.0
0.005005005005005005,0.41695257510566136
0.01001001001001001,0.8302789541135102
0.015015015015015015,1.2400106778617879
0.02002002002002002,1.6461790067699242
0.025025025025025023,2.0488149375799596
0.03003003003003003,2.4479491740590564
0.035035035035035036,2.843612193965187
0.04004004004004004,3.2358341611546675
0.04504504504504504,3.624645021845335
0.050050050050050046,4.010074433465504
0.055055055055055056,4.392151802322164
0.06006006006006006,4.770906287786341
0.06506506506506507,5.146366777180954
0.07007007007007007,5.51856192763438
0.07507507507507508,5.887520132597604
0.08008008008008008,6.253269546956356
0.08508508508508508,6.61583808284575
0.09009009009009009,6.975253388723512
0.09509509509509509,7.331542895408889
0.10010010010010009,7.684733790970512
0.10510510510510511,8.034853024911756
0.11011011011011011,8.38192729980003
0.11511511511511512,8.725983104749615
0.12012012012012012,9.06704668612418
0.12512512512512514,9.405144081019623
0.13013013013013014,9.740301075410523
0.13513513513513514,10.072543233447618
0.14014014014014015,10.401895918384591
0.14514514514514515,10.728384263280576
0.15015015015015015,11.05203316262945
0.15515515515515516,11.372867318398743
0.16016016016016016,11.690911219102857
0.16516516516516516,12.006189114690942
0.17017017017017017,12.318725070956505
0.17517517517517517,12.628542936054576
0.18018018018018017,12.935666340501703
0.18518518518518517,13.240118722288088
0.19019019019019018,13.541923318506871
0.19519519519519518,13.841103140242003
0.20020020020020018,14.13768102279251
0.20520520520520522,14.431679604745709
0.21021021021021022,14.723121307050443
0.21521521521521522,15.012028366499912
0.22022022022022023,15.298422827360975
0.22522522522522523,15.58232654555949
0.23023023023023023,15.863761180309616
0.23523523523523523,16.142748198299163
0.24024024024024024,16.41930889880173
0.24524524524524524,16.693464376008492
0.2502502502502503,16.96523554832571
0.2552552552552553,17.234643154189346
0.2602602602602603,17.501707747879745
0.2652652652652653,17.766449703706954
0.2702702702702703,18.0288892201961
0.2752752752752753,18.28904633264345
0.2802802802802803,18.546940879633567
0.2852852852852853,18.802592540707508
0.2902902902902903,19.056020823806758
0.2952952952952953,19.307245056902527
0.3003003003003003,19.55628442566393
0.3053053053053053,19.803157923233744
0.3103103103103103,20.047884383711235
0.3153153153153153,20.290482477966812
0.3203203203203203,20.53097071782738
0.3253253253253253,20.76936745189098
0.3303303303303303,21.00569087808286
0.3353353353353353,21.239959018543342
0.34034034034034033,21.472189744739953
0.34534534534534533,21.7024007900235
0.35035035035035034,21.93060970777449
0.35535535535535534,22.156833913256722
0.36036036036036034,22.38109066687583
0.36536536536536535,22.60339708255002
0.37037037037037035,22.82377011515399
0.37537537537537535,23.04222658981642
0.38038038038038036,23.25878316006641
0.38538538538538536,23.473456362243127
0.39039039039039036,23.686262569456865
0.39539539539539537,23.897218020886548
0.40040040040040037,24.10633880922366
0.40540540540540543,24.313640897413677
0.41041041041041043,24.51914009354391
0.41541541541541543,24.722852084326377
0.42042042042042044,24.924792414171005
0.42542542542542544,25.124976481000285
0.43043043043043044,25.3234195613614
0.43543543543543545,25.520136810426234
0.44044044044044045,25.71514321595244
0.44544544544544545,25.908453677805223
0.45045045045045046,26.10008292843557
0.45545545545545546,26.290045604031278
0.46046046046046046,26.47835618173666
0.46546546546546547,26.6650290466182
0.47047047047047047,26.850078433069594
0.4754754754754755,27.033518458294573
0.4804804804804805,27.215363118121576
0.4854854854854855,27.395626303745154
0.4904904904904905,27.574321747316347
0.4954954954954955,27.75146309309374
0.5005005005005005,27.92706385140454
0.5055055055055055,28.10113743631278
0.5105105105105106,28.273697111209703
0.5155155155155156,28.444756047408728
0.5205205205205206,28.61432730321868
0.5255255255255256,28.78242381138773
0.5305305305305306,28.94905840003015
0.5355355355355356,29.11424378007027
0.5405405405405406,29.277992557798537
0.5455455455455456,29.440317226500795
0.5505505505505506,29.60123017482901
0.5555555555555556,29.76074367843055
0.5605605605605606,29.91886989576283
0.5655655655655656,30.075620914132223
0.5705705705705706,30.23100867854302
0.5755755755755756,30.385045046107056
0.5805805805805806,30.537741773487625
0.5855855855855856,30.689110516899493
0.5905905905905906,30.839162815367484
0.5955955955955956,30.987910120023955
0.6006006006006006,31.13536378573808
0.6056056056056056,31.281535054374448
0.6106106106106106,31.42643508827589
0.6156156156156156,31.570074940966002
0.6206206206206206,31.71246556551985
0.6256256256256256,31.853617827120026
0.6306306306306306,31.993542511427382
0.6356356356356356,32.13225027435675
0.6406406406406406,32.26975170904262
0.6456456456456456,32.40605730398563
0.6506506506506506,32.54117746397926
0.6556556556556556,32.675122489183146
0.6606606606606606,32.807902608605865
0.6656656656656657,32.939527954992826
0.6706706706706707,33.07000856482626
0.6756756756756757,33.19935439506665
0.6806806806806807,33.327575318967355
0.6856856856856857,33.45468110514788
0.6906906906906907,33.580681472003434
0.6956956956956957,33.70558602492465
0.7007007007007007,33.82940429396576
0.7057057057057057,33.952145717103164
0.7107107107107107,34.073819682089024
0.7157157157157157,34.19443545111481
0.7207207207207207,34.3140022319624
0.7257257257257257,34.432529152891895
0.7307307307307307,34.55002525845631
0.7357357357357357,34.66649950531617
0.7407407407407407,34.78196079153705
0.7457457457457457,34.89641791055064
0.7507507507507507,35.009879609749696
0.7557557557557557,35.12235454444917
0.7607607607607607,35.233851298812986
0.7657657657657657,35.34437836492723
0.7707707707707707,35.4539441972098
0.7757757757757757,35.56255713288863
0.7807807807807807,35.67022547989417
0.7857857857857857,35.77695743733766
0.7907907907907907,35.88276116247673
0.7957957957957957,35.98764471630589
0.8008008008008007,36.09161610541
0.8058058058058059,36.19468327359359
0.8108108108108109,36.296854060027314
0.8158158158158159,36.3981362871404
0.8208208208208209,36.498537668542845
0.8258258258258259,36.59806586343502
0.8308308308308309,36.69672847660765
0.8358358358358359,36.79453302495905
0.8408408408408409,36.891486975163225
0.8458458458458459,36.98759772692851
0.8508508508508509,37.08287260881221
0.8558558558558559,37.177318894961985
0.8608608608608609,37.270943784189114
0.8658658658658659,37.36375442926597
0.8708708708708709,37.45575790762852
0.8758758758758759,37.546961238117746
0.8808808808808809,37.63737138516503
0.8858858858858859,37.72699524205071
0.8908908908908909,37.815839639274785
0.8958958958958959,37.90391137385441
0.9009009009009009,37.99121714654357
0.9059059059059059,38.077763632984116
0.9109109109109109,38.16355743766686
0.9159159159159159,38.248605093931566
0.9209209209209209,38.33291309744981
0.9259259259259259,38.41648788111283
0.9309309309309309,38.49933582758759
0.9359359359359359,38.58146324420469
0.9409409409409409,38.66287640899719
0.9459459459459459,38.74358152466181
0.950950950950951,38.82358476041238
0.955955955955956,38.90289221431172
0.960960960960961,38.98150993838372
0.965965965965966,39.05944393024265
0.970970970970971,39.13670013309319
0.975975975975976,39.21328444410107
0.980980980980981,39.28920271020779
0.985985985985986,39.3644607239452
0.990990990990991,39.43906421925019
0.995995995995996,39.51301890076217
1.001001001001001,39.58633039778414
1.006006006006006,39.659004310321606
1.011011011011011,39.73104619234118
1.016016016016016,39.80246152665843
1.021021021021021,39.87325576679144
1.026026026026026,39.943434307663296
1.031031031031031,40.01300252327033
1.0360360360360361,40.08196570390176
1.0410410410410411,40.15032911892002
1.0460460460460461,40.218097983277936
1.0510510510510511,40.285277470074774
1.0560560560560561,40.35187269381482
1.0610610610610611,40.41788875226094
1.0660660660660661,40.48333067202497
1.0710710710710711,40.54820344623589
1.0760760760760761,40.61251203035448
1.0810810810810811,40.67626132124656
1.0860860860860861,40.7394561990365
1.0910910910910911,40.802101472697665
1.0960960960960962,40.86420192609127
1.1011011011011012,40.92576228866889
1.1061061061061062,40.98678727314071
1.1111111111111112,41.04728152525123
1.1161161161161162,41.10724966563278
1.1211211211211212,41.16669627306416
1.1261261261261262,41.22562587191457
1.1311311311311312,41.2840429656264
1.1361361361361362,41.34195200741779
1.1411411411411412,41.39935742539475
1.1461461461461462,41.45626358488294
1.1511511511511512,41.512674842837335
1.1561561561561562,41.568595493432575
1.1611611611611612,41.62402980573115
1.1661661661661662,41.67898201531272
1.1711711711711712,41.73345630334733
1.1761761761761762,41.78745683426359
1.1811811811811812,41.84098773063655
1.1861861861861862,41.89405306900238
1.1911911911911912,41.94665690497045
1.1961961961961962,41.99880324811124
1.2012012012012012,42.0504960786977
1.2062062062062062,42.10173934351998
1.2112112112112112,42.15253694751467
1.2162162162162162,42.20289277050621
1.2212212212212212,42.25281064628014
1.2262262262262262,42.30229439606594
1.2312312312312312,42.351347786683455
1.2362362362362362,42.39997456821112
1.2412412412412412,42.448178444688466
1.2462462462462462,42.495963095042875
1.2512512512512513,42.54333216471889
1.2562562562562563,42.59028926986358
1.2612612612612613,42.636837997326516
1.2662662662662663,42.682981892103705
1.2712712712712713,42.72872446989369
1.2762762762762763,42.77406923802429
1.2812812812812813,42.819019636857625
1.2862862862862863,42.863579115126555
1.2912912912912913,42.90775105459822
1.2962962962962963,42.95153883703979
1.3013013013013013,42.994945802364875
1.3063063063063063,43.03797526118957
1.3113113113113113,43.08063049483252
1.3163163163163163,43.12291475531486
1.3213213213213213,43.164831282101666
1.3263263263263263,43.206383251877675
1.3313313313313313,43.24757386225441
1.3363363363363363,43.28840622713629
1.3413413413413413,43.328883485539855
1.3463463463463463,43.36900871370131
1.3513513513513513,43.40878497530082
1.3563563563563563,43.44821530053568
1.3613613613613613,43.48730271123248
1.3663663663663663,43.52605017899356
1.3713713713713713,43.564460662865166
1.3763763763763763,43.60253709678145
1.3813813813813813,43.640282377008326
1.3863863863863863,43.677699391441024
1.3913913913913913,43.71479099449191
1.3963963963963963,43.75156001964661
1.4014014014014013,43.788009258537144
1.4064064064064064,43.82414150279558
1.4114114114114114,43.85995951475646
1.4164164164164164,43.895466010715445
1.4214214214214214,43.930663715338895
1.4264264264264264,43.96555530725426
1.4314314314314314,44.00014344834757
1.4364364364364364,44.03443078376343
1.4414414414414414,44.06841992097825
1.4464464464464464,44.10211345909774
1.4514514514514514,44.13551396374474
1.4564564564564564,44.1686239838007
1.4614614614614614,44.20144605977633
1.4664664664664664,44.233982673587384
1.4714714714714714,44.26623632389103
1.4764764764764764,44.298209467490885
1.4814814814814814,44.32990454026378
1.4864864864864864,44.36132396971586
1.4914914914914914,44.392470145685046
1.4964964964964964,44.42334544126784
1.5015015015015014,44.45395221281934
1.5065065065065064,44.48429280832391
1.5115115115115114,44.51436952972701
1.5165165165165164,44.544184678974126
1.5215215215215214,44.57374052452787
1.5265265265265264,44.60303933066552
1.5315315315315314,44.63208331981077
1.5365365365365364,44.6608747185727
1.5415415415415414,44.68941572426289
1.5465465465465464,44.71770850908079
1.5515515515515514,44.745755228484434
1.5565565565565564,44.773558037931835
1.5615615615615615,44.80111903847141
1.5665665665665665,44.82844034789299
1.5715715715715715,44.8555240463182
1.5765765765765765,44.882372197127246
1.5815815815815815,44.90898685951499
1.5865865865865865,44.93537004663737
1.5915915915915915,44.96152378839175
1.5965965965965965,44.98745006445124
1.6016016016016015,45.01315086704499
1.6066066066066067,45.038628150733985
1.6116116116116117,45.063883865893835
1.6166166166166167,45.0889199294173
1.6216216216216217,45.113738258197166
1.6266266266266267,45.1383407398287
1.6316316316316317,45.16272925353648
1.6366366366366367,45.186905665989016
1.6416416416416417,45.21087182292803
1.6466466466466467,45.23462954079776
1.6516516516516517,45.258180644413166
1.6566566566566567,45.281526920920996
1.6616616616616617,45.304670161653355
1.6666666666666667,45.327612128644866
1.6716716716716717,45.35035456300338
1.6766766766766767,45.372899218392796
1.6816816816816818,45.39524779825276
1.6866866866866868,45.41740201020828
1.6916916916916918,45.43936355769899
1.6966966966966968,45.46113410231099
1.7017017017017018,45.48271531400108
1.7067067067067068,45.504108829243215
1.7117117117117118,45.52531629288207
1.7167167167167168,45.54633931209411
1.7217217217217218,45.56717949824117
1.7267267267267268,45.58783844175829
1.7317317317317318,45.60831770796838
1.7367367367367368,45.62861887475045
1.7417417417417418,45.64874348231526
1.7467467467467468,45.66869306668825
1.7517517517517518,45.68846915133878
1.7567567567567568,45.708073242994786
1.7617617617617618,45.727506844198864
1.7667667667667668,45.74677142401075
1.7717717717717718,45.76586846823162
1.7767767767767768,45.784799429179785
1.7817817817817818,45.80356573824678
1.7867867867867868,45.82216884775095
1.7917917917917918,45.84061016397169
1.7967967967967968,45.85889109737377
1.8018018018018018,45.877013050051254
1.8068068068068068,45.894977386429986
1.8118118118118118,45.912785500233326
1.8168168168168168,45.930438730774995
1.8218218218218218,45.94793842992478
1.8268268268268268,45.96528594118177
1.8318318318318318,45.98248257874756
1.8368368368368369,45.999529661009085
1.8418418418418419,46.01642848542652
1.8468468468468469,46.03318034108934
1.8518518518518519,46.049786504530935
1.8568568568568569,46.066248248099335
1.8618618618618619,46.082566827401166
1.8668668668668669,46.09874348130162
1.8718718718718719,46.11477945285125
1.8768768768768769,46.13067595998847
1.8818818818818819,46.14643421228101
1.8868868868868869,46.1620554151112
1.8918918918918919,46.17754076967604
1.896896896896897,46.192891443689696
1.901901901901902,46.20810860905167
1.906906906906907,46.22319344184683
1.911911911911912,46.23814707630648
1.916916916916917,46.252970663403374
1.921921921921922,46.267665333183444
1.926926926926927,46.28223219895124
1.931931931931932,46.296672382382
1.936936936936937,46.31098697585348
1.941941941941942,46.32517708429951
1.946946946946947,46.33924377498572
1.951951951951952,46.35318813191914
1.956956956956957,46.367011213994694
1.961961961961962,46.3807140801073
1.966966966966967,46.39429777241045
1.971971971971972,46.40776332468691
1.976976976976977,46.421111770719484
1.981981981981982,46.43434413173488
1.986986986986987,46.447461408033035
1.991991991991992,46.46046460409924
1.996996996996997,46.47335471186273
2.002002002002002,46.486132714882025
2.007007007007007,46.49879958415957
2.012012012012012,46.511356303253876
2.017017017017017,46.523803805499206
2.022022022022022,46.53614305771266
2.027027027027027,46.54837499322847
2.032032032032032,46.560500553751616
2.037037037037037,46.57252065587493
2.042042042042042,46.584436220376595
2.047047047047047,46.596248155478726
2.052052052052052,46.6079573652181
2.057057057057057,46.6195647410754
2.062062062062062,46.63107116616062
2.067067067067067,46.64247752358376
2.0720720720720722,46.65378467971337
2.0770770770770772,46.66499349673266
2.0820820820820822,46.6761048326395
2.0870870870870872,46.68711953287568
2.0920920920920922,46.698038434512256
2.0970970970970972,46.708862387176396
2.1021021021021022,46.71959219864168
2.1071071071071072,46.73022868923777
2.1121121121121122,46.74077268347967
2.1171171171171173,46.75122497239956
2.1221221221221223,46.76158635958567
2.1271271271271273,46.771857631884814
2.1321321321321323,46.782039580329155
2.1371371371371373,46.79213297083874
2.1421421421421423,46.80213858607503
2.1471471471471473,46.81205717940198
2.1521521521521523,46.821889516739645
2.1571571571571573,46.83163633889592
2.1621621621621623,46.84129839504942
2.1671671671671673,46.8508764218227
2.1721721721721723,46.86037114746758
2.1771771771771773,46.86978329605057
2.1821821821821823,46.87911358745278
2.1871871871871873,46.88836274155534
2.1921921921921923,46.89753145312725
2.1971971971971973,46.90662041693751
2.2022022022022023,46.91563034449652
2.2072072072072073,46.924561913831866
2.2122122122122123,46.93341580297111
2.2172172172172173,46.94219268994185
2.2222222222222223,46.95089324440092
2.2272272272272273,46.959518127634496
2.2322322322322323,46.96806800929942
2.2372372372372373,46.976543529755084
2.2422422422422423,46.984945333546214
2.2472472472472473,46.993274073588246
2.2522522522522523,47.00153038186984
2.2572572572572573,47.00971487782361
2.2622622622622623,47.01782819762357
2.2672672672672673,47.02587096070231
2.2722722722722724,47.033843769751016
2.2772772772772774,47.04174724420228
2.2822822822822824,47.04958197837657
2.2872872872872874,47.05734857496506
2.2922922922922924,47.06504762828823
2.2972972972972974,47.07267972429581
2.3023023023023024,47.080245448937575
2.3073073073073074,47.087745367236494
2.3123123123123124,47.09518006095697
2.3173173173173174,47.10255009930734
2.3223223223223224,47.1098560347545
2.3273273273273274,47.1170984365068
2.3323323323323324,47.12427784866044
2.3373373373373374,47.13139482368233
2.3423423423423424,47.138449905668665
2.3473473473473474,47.14544362197422
2.3523523523523524,47.15237651669522
2.3573573573573574,47.15924912137177
2.3623623623623624,47.16606195498797
2.3673673673673674,47.17281553652786
2.3723723723723724,47.17951037660481
2.3773773773773774,47.186147002573605
2.3823823823823824,47.19272590830617
2.3873873873873874,47.19924759604516
2.3923923923923924,47.20571255966251
2.3973973973973974,47.21212130558622
2.4024024024024024,47.21847430676146
2.4074074074074074,47.224772069616215
2.4124124124124124,47.23101504616888
2.4174174174174174,47.23720373866209
2.4224224224224224,47.2433386032996
2.4274274274274275,47.24942011721191
2.4324324324324325,47.255448736602766
2.4374374374374375,47.261424926046615
2.4424424424424425,47.267349145932556
2.4474474474474475,47.27322183572289
2.4524524524524525,47.27904345580672
2.4574574574574575,47.28481444983172
2.4624624624624625,47.29053524888949
2.4674674674674675,47.29620629662771
2.4724724724724725,47.301828024137976
2.4774774774774775,47.30740085414118
2.4824824824824825,47.31292522609965
2.4874874874874875,47.318401545992856
2.4924924924924925,47.32383024072704
2.4974974974974975,47.329211720467036
2.5025025025025025,47.334546403748384
2.5075075075075075,47.33983468817985
2.5125125125125125,47.3450769797409
2.5175175175175175,47.350273680225655
2.5225225225225225,47.35542518724288
2.5275275275275275,47.360531890030614
2.5325325325325325,47.36559418201228
2.5375375375375375,47.37061244824057
2.5425425425425425,47.375587069582814
2.5475475475475475,47.38051842272101
2.5525525525525525,47.38540689689321
2.5575575575575575,47.39025284785461
2.5625625625625625,47.39505666065792
2.5675675675675675,47.399818691058336
2.5725725725725725,47.404539307367145
2.5775775775775776,47.4092188695249
2.5825825825825826,47.41385772910146
2.5875875875875876,47.41845625022275
2.5925925925925926,47.42301478027325
2.5975975975975976,47.42753366245211
2.6026026026026026,47.43201324414384
2.6076076076076076,47.43645386854757
2.6126126126126126,47.440855870491724
2.6176176176176176,47.445219588990106
2.6226226226226226,47.44954535468579
2.6276276276276276,47.45383350240719
2.6326326326326326,47.45808435861205
2.6376376376376376,47.46229824557272
2.6426426426426426,47.466475481376214
2.6476476476476476,47.4706163882949
2.6526526526526526,47.474721280230426
2.6576576576576576,47.478790475269804
2.6626626626626626,47.48282428312934
2.6676676676676676,47.48682300096925
2.6726726726726726,47.49078694687657
2.6776776776776776,47.494716422196866
2.6826826826826826,47.49861171990502
2.6876876876876876,47.50247314134663
2.6926926926926926,47.50630098368192
2.6976976976976976,47.510095531515056
2.7027027027027026,47.51385707363557
2.7077077077077076,47.51758591138904
2.7127127127127126,47.52128231263821
2.7177177177177176,47.52494657035797
2.7227227227227226,47.528578960781765
2.7277277277277276,47.53217975595769
2.7327327327327327,47.535749240489935
2.7377377377377377,47.539287678055864
2.7427427427427427,47.54279534070359
2.7477477477477477,47.54627250048122
2.7527527527527527,47.54971942106613
2.7577577577577577,47.55313636195036
2.7627627627627627,47.5565235868113
2.7677677677677677,47.55988135514099
2.7727727727727727,47.56320991387538
2.7777777777777777,47.56650953506259
2.7827827827827827,47.56978045308252
2.7877877877877877,47.573022923241844
2.7927927927927927,47.57623719666188
2.7977977977977977,47.57942351609325
2.8028028028028027,47.58258212428656
2.8078078078078077,47.58571325980707
2.8128128128128127,47.588817165405395
2.8178178178178177,47.59189407546144
2.8228228228228227,47.594944228540456
2.8278278278278277,47.59796785065163
2.8328328328328327,47.600965176174874
2.8378378378378377,47.603936439490084
2.8428428428428427,47.606881858235745
2.8478478478478477,47.6098016626064
2.8528528528528527,47.61269607024053
2.8578578578578577,47.61556531133269
2.8628628628628627,47.61840959096528
2.8678678678678677,47.62122914351821
2.8728728728728727,47.62402417407389
2.8778778778778777,47.62679488771473
2.8828828828828827,47.62954151044994
2.8878878878878878,47.63226424736192
2.8928928928928928,47.634963299347724
2.8978978978978978,47.63763888404585
2.9029029029029028,47.640291189797274
2.9079079079079078,47.64292043424049
2.9129129129129128,47.645526818272536
2.9179179179179178,47.648110534419786
2.9229229229229228,47.65067177102321
2.9279279279279278,47.653210733165245
2.932932932932933,47.655727621742926
2.937937937937938,47.658222616726555
2.942942942942943,47.66069591064247
2.947947947947948,47.66314770020237
2.952952952952953,47.66557816537655
2.957957957957958,47.667987494505994
2.962962962962963,47.670375863375625
2.967967967967968,47.672743468697156
2.972972972972973,47.6750904778848
2.977977977977978,47.67741707509419
2.982982982982983,47.67972343611026
2.987987987987988,47.682009745088635
2.992992992992993,47.68427616525818
2.997997997997998,47.68652287658919
3.003003003003003,47.68875005068122
3.008008008008008,47.690957850763134
3.013013013013013,47.693146452619864
3.018018018018018,47.695316023665626
3.023023023023023,47.69746671875856
3.028028028028028,47.6995987136836
3.033033033033033,47.701712167484246
3.038038038038038,47.70380723920401
3.043043043043043,47.70588408788639
3.048048048048048,47.70794287676026
3.053053053053053,47.7099837648691
3.058058058058058,47.712006894515014
3.063063063063063,47.71401243311221
3.068068068068068,47.71600053551884
3.073073073073073,47.71797133566627
3.078078078078078,47.71992500933944
3.083083083083083,47.721861686284356
3.088088088088088,47.72378151298846
3.093093093093093,47.72568464849526
3.098098098098098,47.72757123929219
3.103103103103103,47.729441415125265
3.108108108108108,47.731295326667286
3.113113113113113,47.73313311203498
3.118118118118118,47.734954921901135
3.123123123123123,47.73676088182642
3.128128128128128,47.73855113829827
3.133133133133133,47.74032582943341
3.138138138138138,47.742085080792506
3.143143143143143,47.74382902630693
3.148148148148148,47.74555781246413
3.153153153153153,47.74727156482475
3.158158158158158,47.74897040894946
3.163163163163163,47.75065447876963
3.168168168168168,47.752323904031286
3.173173173173173,47.75397881029509
3.178178178178178,47.755619323121685
3.183183183183183,47.75724556388639
3.188188188188188,47.75885766652059
3.193193193193193,47.76045574821421
3.198198198198198,47.762039934527934
3.203203203203203,47.76361033846635
3.2082082082082084,47.765167085590114
3.2132132132132134,47.766710297274535
3.2182182182182184,47.76824008233886
3.2232232232232234,47.769756570529104
3.2282282282282284,47.77125986229379
3.2332332332332334,47.772750083193586
3.2382382382382384,47.77422734204772
3.2432432432432434,47.77569175604617
3.2482482482482484,47.777143434008146
3.2532532532532534,47.77858248893826
3.2582582582582584,47.780009021285046
3.2632632632632634,47.78142314823844
3.2682682682682684,47.78282498280304
3.2732732732732734,47.78421462542739
3.2782782782782784,47.78559217656001
3.2832832832832834,47.78695774920549
3.2882882882882885,47.78831144799772
3.2932932932932935,47.78965337338523
3.2982982982982985,47.79098362581655
3.3033033033033035,47.79230231411092
3.3083083083083085,47.79360952197545
3.3133133133133135,47.794905370785436
3.3183183183183185,47.79618995261871
3.3233233233233235,47.797463359553085
3.3283283283283285,47.79872569203709
3.3333333333333335,47.79997704214854
3.3383383383383385,47.80121751033597
3.3433433433433435,47.80244719286255
3.3483483483483485,47.80366617762075
3.3533533533533535,47.804874560873735
3.3583583583583585,47.80607243888469
3.3633633633633635,47.807259895360716
3.3683683683683685,47.80843703075034
3.3733733733733735,47.80960392038996
3.3783783783783785,47.81076066891347
3.3833833833833835,47.81190735165725
3.3883883883883885,47.813044069069846
3.3933933933933935,47.814170896487646
3.3983983983983985,47.81528792180312
3.4034034034034035,47.81639523290872
3.4084084084084085,47.817492913511565
3.4134134134134135,47.81858105150411
3.4184184184184185,47.81965971803741
3.4234234234234235,47.820729013559976
3.4284284284284285,47.82178900085215
3.4334334334334335,47.82283977199175
3.4384384384384385,47.82388140650053
3.4434434434434436,47.82491397971488
3.4484484484484486,47.82593757534192
3.4534534534534536,47.826952272903384
3.4584584584584586,47.82795813936497
3.4634634634634636,47.82895526261915
3.4684684684684686,47.82994370963159
3.4734734734734736,47.83092355992405
3.4784784784784786,47.83189488883294
3.4834834834834836,47.83285777169465
3.4884884884884886,47.83381227966021
3.4934934934934936,47.83475848806603
3.4984984984984986,47.83569646387779
3.5035035035035036,47.83662628661724
3.5085085085085086,47.83754801906472
3.5135135135135136,47.838461736556624
3.5185185185185186,47.83936751024399
3.5235235235235236,47.84026540290715
3.5285285285285286,47.84115548569715
3.5335335335335336,47.842037829765026
3.5385385385385386,47.842912502076466
3.5435435435435436,47.84377956541181
3.5485485485485486,47.84463908255137
3.5535535535535536,47.845491137202266
3.5585585585585586,47.84633577121805
3.5635635635635636,47.84717305993512
3.5685685685685686,47.848003070319166
3.5735735735735736,47.848825856779804
3.5785785785785786,47.849641498838785
3.5835835835835836,47.850450038349656
3.5885885885885886,47.85125155064883
3.5935935935935936,47.852046085960566
3.5985985985985987,47.8528337154359
3.6036036036036037,47.85361449766981
3.6086086086086087,47.85438847870121
3.6136136136136137,47.8551557422372
3.6186186186186187,47.855916325945984
3.6236236236236237,47.856670292607895
3.6286286286286287,47.85741770918861
3.6336336336336337,47.85815862172705
3.6386386386386387,47.858893088818185
3.6436436436436437,47.859621173242346
3.6486486486486487,47.86034291685308
3.6536536536536537,47.86105839080144
3.6586586586586587,47.86176764112633
3.6636636636636637,47.862470718052016
3.6686686686686687,47.86316768854418
3.6736736736736737,47.86385859445639
3.6786786786786787,47.864543490198244
3.6836836836836837,47.86522242599403
3.6886886886886887,47.86589546880941
3.6936936936936937,47.86656264375654
3.6986986986986987,47.86722403035715
3.7037037037037037,47.867879657908745
3.7087087087087087,47.86852957663559
3.7137137137137137,47.869173857688715
3.7187187187187187,47.8698125219949
3.7237237237237237,47.87044563651984
3.7287287287287287,47.871073247302434
3.7337337337337337,47.87169539619624
3.7387387387387387,47.872312141796236
3.7437437437437437,47.872923517585264
3.7487487487487487,47.87352957797294
3.7537537537537538,47.87413036062747
3.7587587587587588,47.87472593251453
3.7637637637637638,47.875316314560905
3.7687687687687688,47.875901561176214
3.7737737737737738,47.876481722584714
3.7787787787787788,47.87705683645462
3.7837837837837838,47.877626944639466
3.7887887887887888,47.87819210154889
3.793793793793794,47.87875234066573
3.798798798798799,47.87930771221424
3.803803803803804,47.87985824549192
3.808808808808809,47.880403994908384
3.813813813813814,47.88094499394648
3.818818818818819,47.881481292830465
3.823823823823824,47.882012929228544
3.828828828828829,47.88253993662356
3.833833833833834,47.88306236523977
3.838838838838839,47.88358024856003
3.843843843843844,47.884093620067176
3.848848848848849,47.884602538356184
3.853853853853854,47.88510702435383
3.858858858858859,47.88560712409902
3.863863863863864,47.88610287944532
3.868868868868869,47.886594319690204
3.873873873873874,47.88708148250188
3.878878878878879,47.88756441391924
3.883883883883884,47.888043139054446
3.888888888888889,47.88851770394639
3.893893893893894,47.88898814207791
3.898898898898899,47.88945449111722
3.903903903903904,47.88991678454715
3.908908908908909,47.89037505166519
3.913913913913914,47.89082933851025
3.918918918918919,47.891279670194464
3.923923923923924,47.89172608857139
3.928928928928929,47.892168622938506
3.933933933933934,47.892607310964024
3.938938938938939,47.89304218194542
3.943943943943944,47.893473269365536
3.948948948948949,47.89390061089258
3.953953953953954,47.89432423163868
3.958958958958959,47.89474417345738
3.963963963963964,47.89516046146083
3.968968968968969,47.89557312494651
3.973973973973974,47.89598220158262
3.978978978978979,47.896387724852
3.983983983983984,47.89678971568142
3.988988988988989,47.8971882117391
3.993993993993994,47.897583242322504
3.998998998998999,47.89797483672914
4.004004004004004,47.89836303262719
4.009009009009009,47.89874784257273
4.014014014014014,47.89912930841931
4.019019019019019,47.89950745946442
4.024024024024024,47.89988232500554
4.029029029029029,47.900253921784106
4.034034034034034,47.90062229165366
4.039039039039039,47.90098745554099
4.044044044044044,47.901349446928926
4.049049049049049,47.901708290929605
4.054054054054054,47.90206401265517
4.059059059059059,47.902416633032374
4.064064064064064,47.90276619810015
4.069069069069069,47.903112720414555
4.074074074074074,47.90345622508772
4.079079079079079,47.90379674141714
4.084084084084084,47.90413429870029
4.089089089089089,47.90446892204931
4.094094094094094,47.90480063239098
4.099099099099099,47.90512945902278
4.104104104104104,47.90545542705686
4.109109109109109,47.905778557419964
4.114114114114114,47.906098883594964
4.119119119119119,47.90641641395256
4.124124124124124,47.906731190346314
4.129129129129129,47.90704322533228
4.134134134134134,47.90735254820795
4.1391391391391394,47.90765918408546
4.1441441441441444,47.907963145520874
4.1491491491491495,47.90826447018239
4.1541541541541545,47.908563174811434
4.1591591591591595,47.908859276149414
4.1641641641641645,47.90915280349383
4.1691691691691695,47.90944378195682
4.1741741741741745,47.909732224094434
4.1791791791791795,47.91001816338953
4.1841841841841845,47.91030161658352
4.1891891891891895,47.910582596232466
4.1941941941941945,47.91086114000458
4.1991991991991995,47.91113726464127
4.2042042042042045,47.91141097851326
4.2092092092092095,47.911682315103384
4.2142142142142145,47.91195129115307
4.2192192192192195,47.91221793177444
4.2242242242242245,47.91248224533822
4.2292292292292295,47.91274426532724
4.2342342342342345,47.91300401266828
4.2392392392392395,47.913261491546706
4.2442442442442445,47.91351673544534
4.2492492492492495,47.91376976110563
4.2542542542542545,47.91402058108361
4.2592592592592595,47.91426922049144
4.2642642642642645,47.91451570444124
4.2692692692692695,47.91476004130373
4.2742742742742745,47.91500224782032
4.2792792792792795,47.915242349103146
4.2842842842842845,47.91548036607899
4.2892892892892895,47.91571631548927
4.2942942942942945,47.91595020570469
4.2992992992992995,47.91618206602275
4.3043043043043046,47.91641190899951
4.3093093093093096,47.91663975556175
4.314314314314315,47.91686561408017
4.31931931931932,47.91708951803763
4.324324324324325,47.91731146743412
4.32932932932933,47.91753148738177
4.334334334334335,47.91774959462201
4.33933933933934,47.91796580589625
4.344344344344345,47.918180137945924
4.34934934934935,47.91839259914174
4.354354354354355,47.91860322296653
4.35935935935936,47.918812005234955
4.364364364364365,47.91901897524449
4.36936936936937,47.919224149736564
4.374374374374375,47.919427532896535
4.37937937937938,47.91962915402188
4.384384384384385,47.91982901729796
4.38938938938939,47.920027143651545
4.394394394394395,47.92022354563872
4.3993993993994,47.920418240000885
4.404404404404405,47.92061124347948
4.40940940940941,47.920802564445204
4.414414414414415,47.92099222382483
4.41941941941942,47.92118023417444
4.424424424424425,47.92136660386473
4.42942942942943,47.9215513621932
4.434434434434435,47.92173450915984
4.43943943943944,47.921916061506074
4.444444444444445,47.922096035973325
4.44944944944945,47.922274445117665
4.454454454454455,47.922451305680504
4.45945945945946,47.92262662184721
4.464464464464465,47.92280042291525
4.46946946946947,47.92297270888465
4.474474474474475,47.92314349231146
4.47947947947948,47.9233127899371
4.484484484484485,47.92348061850301
4.48948948948949,47.92364699056523
4.494494494494495,47.923811910309134
4.4994994994995,47.92397539447614
4.504504504504505,47.92413746399302
4.50950950950951,47.92429811467442
4.514514514514515,47.92445737163248
4.51951951951952,47.924615247423255
4.524524524524525,47.92477174623211
4.52952952952953,47.92492688480046
4.534534534534535,47.92508067568438
4.53953953953954,47.92523313143992
4.544544544544545,47.92538425625245
4.54954954954955,47.92553407104874
4.554554554554555,47.925682575828795
4.55955955955956,47.92582979570474
4.564564564564565,47.925975739047296
4.56956956956957,47.92612040585645
4.574574574574575,47.926263812873636
4.57957957957958,47.926405976840265
4.584584584584585,47.926546901941705
4.58958958958959,47.92668660073401
4.594594594594595,47.926825094143965
4.5995995995996,47.92696237380085
4.604604604604605,47.92709846481681
4.60960960960961,47.92723336719183
4.614614614614615,47.927367093482
4.61961961961962,47.92749966461407
4.624624624624625,47.9276310764027
4.62962962962963,47.927761349774656
4.634634634634635,47.92789048472995
4.63963963963964,47.92801850638071
4.644644644644645,47.92814541054158
4.64964964964965,47.928271209768624
4.654654654654655,47.928395908247204
4.65965965965966,47.9285195352748
4.664664664664665,47.92864207829535
4.66966966966967,47.92876355823563
4.674674674674675,47.928883975095644
4.67967967967968,47.92900335398752
4.684684684684685,47.92912169072589
4.68968968968969,47.929239002052206
4.694694694694695,47.929355287966445
4.6996996996997,47.92947056521003
4.704704704704705,47.92958483796833
4.70970970970971,47.92969811461204
4.714714714714715,47.92981041606794
4.71971971971972,47.92992172977997
4.724724724724725,47.93003208504562
4.72972972972973,47.93014147349417
4.734734734734735,47.930249911867044
4.73973973973974,47.93035741272031
4.744744744744745,47.93046396768326
4.74974974974975,47.930569606053375
4.754754754754755,47.93067431945995
4.75975975975976,47.930778128829765
4.764764764764765,47.930881025792104
4.76976976976977,47.93098303545909
4.774774774774775,47.931084153645386
4.77977977977978,47.93118439290705
4.784784784784785,47.931283761614786
4.78978978978979,47.931382272324676
4.794794794794795,47.93147991666599
4.7997997997998,47.93157671556552
4.804804804804805,47.93167267320861
4.80980980980981,47.93176779796598
4.814814814814815,47.93186209402299
4.81981981981982,47.931955569750336
4.824824824824825,47.932048229333375
4.82982982982983,47.932140085328186
4.834834834834835,47.93223114610547
4.83983983983984,47.932321411665235
4.844844844844845,47.93241089037818
4.84984984984985,47.932499594800376
4.854854854854855,47.932587524931826
4.85985985985986,47.93267469332859
4.864864864864865,47.932761099990685
4.86986986986987,47.9328467532888
4.874874874874875,47.932931665779016
4.87987987987988,47.93301584164668
4.884884884884885,47.93309928089179
4.88988988988989,47.933181996070424
4.894894894894895,47.93326399136792
4.8998998998999,47.93334527515501
4.904904904904905,47.93342585161704
4.90990990990991,47.93350572493936
4.914914914914915,47.93358490767803
4.91991991991992,47.93366339564772
4.924924924924925,47.933741209775185
4.92992992992993,47.93381834168972
4.934934934934935,47.933894803947396
4.93993993993994,47.93397059654821
4.944944944944945,47.93404573623358
4.94994994994995,47.934120223003504
4.954954954954955,47.93419406104335
4.95995995995996,47.93426725453846
4.964964964964965,47.93433981185955
4.96996996996997,47.93441173300663
4.974974974974975,47.9344830347211
4.97997997997998,47.93455371700298
4.984984984984985,47.934623784037605
4.98998998998999,47.93469324419571
4.994994994994995,47.93476209329192
5.0,47.93483034806767


==> data/shape-00-00.csv <==
x,y
1.0,nan
1.013939457675292,nan
1.0280732238308652,nan
1.0424040070215566,nan
1.0569345535579884,nan
1.0716676480328635,nan
1.0866061138545973,nan
1.101752813788387,nan
1.117110650504824,nan
1.132682567136154,nan
1.1484715478402894,nan
1.1644806183726861,nan
1.18071284666619,nan
1.197171343418967,nan
1.2138592626906282,nan
1.2307798025066652,nan
1.2479362054713112,nan
1.265331759388943,nan
1.282969797894148,nan
1.3008537010905712,nan
1.3189868961986702,nan
1.3373728582124962,nan
1.3560151105656337,nan
1.3749172258064197,nan
1.3940828262825782,nan
1.4135155848353955,nan
1.433219225503574,nan
1.453197524236896,nan
1.4734543096198354,nan
1.4939934636052576,nan
1.514818922258346,nan
1.5359346765108974,nan
1.5573447729261345,nan
1.5790533144741756,nan
1.6010644613183178,nan
1.6233824316122787,nan
1.6460115023085506,nan
1.6689560099780245,nan
1.6922203516410372,nan
1.7158089856100052,nan
1.7397264323438015,nan
1.7639772753140446,nan
1.7885661618834616,nan
1.8134978041964955,nan
1.8387769800823275,nan
1.8644085339704863,nan
1.8903973778192211,nan
1.9167484920568152,nan
1.943466926536021,nan
1.9705578015017997,nan
1.9980263085725505,nan
2.025877711735017,nan
2.054117348353065,nan
2.082750630190515,nan
2.1117830444482437,nan
2.1412201548157292,nan
2.1710676025372653,nan
2.201331107493031,nan
2.232016469295234,nan
2.26312956839953,nan
2.2946763672319364,nan
2.326662911331459,nan
2.3590953305086355,nan
2.3919798400202392,nan
2.425322741760353,nan
2.459130425468045,nan
2.4934093699518796,nan
2.5281661443315,nan
2.563407409296515,nan
2.599139918382934,nan
2.6353705192673944,nan
2.6721061550794345,nan
2.7093538657320515,nan
2.7471207892708125,nan
2.7854141632417675,nan
2.824241326078435,nan
2.863609718508116,nan
2.9035268849778144,nan
2.944000475100035,nan
2.9850382451187314,nan
3.0266480593956917,nan
3.0688378919176427,nan
3.111615827824361,nan
3.1549900649580875,nan
3.198968915434537,nan
3.2435608072358115,nan
3.288774285825511,nan
3.3346180157863645,nan
3.3811007824806847,nan
3.428231493733971,nan
3.4760191815419783,nan
3.524473003801586,nan
3.5736022460657875,nan
3.62341632332315,nan
3.673924781802075,nan
3.7251373008002115,nan
3.7770636945393674,nan
3.829713914046281,nan
3.883098049059606,nan
3.9372263299634813,nan
3.9921091297480524,nan
4.047756965997321,nan
4.104180502904709,nan
4.161390553316708,nan
4.219398080805026,nan
4.278214201767616,nan
4.337850187558989,nan
4.398317466650225,nan
4.459627626819093,nan
4.521792417370701,nan
4.584823751389096,nan
4.6487337080202575,nan
4.713534534786909,nan
4.779238649935599,nan
4.845858644816496,nan
4.913407286296363,0.8541047534032198
4.981897519205162,0.7118671119922066
5.051342468816765,0.6515041269990914
5.121755443364242,0.612442582585156
5.1931499365902125,0.5834199232358488
5.265539630332757,0.5602621752316299
5.338938397147353,0.5409556381475716
5.41336030296538,0.5243732974495163
5.4888196097896715,0.5098202816194009
5.565330778427647,0.49683776367393184
5.6429084712625395,0.4851068457201254
5.72156755506325,0.4743968761892542
5.801323103833378,0.4645356240996503
5.882190401699957,0.4553910781141035
5.9641849458424625,0.4468598243938511
6.047322449462648,0.4388593411169754
6.131618844795775,0.43132272528901683
6.217090286163828,0.4241949849794262
6.303753153071279,0.4174303704375779
6.391624053344004,0.4109904132459688
6.4807198263119705,0.4048424594176485
6.571057546036272,0.39895855426082416
6.662654524581153,0.39331458240083317
6.7555283153316426,0.3878895959546673
6.849696716357445,0.3826652835235033
6.945177773823696,0.3776255460043048
7.0419897854492906,0.3727561544290092
7.1401513040134,0.3680444715033596
7.239681140910875,0.36347922312404163
7.3405983697572115,0.3590503094818952
7.44292233004376,0.35474864779580595
7.546672630843891,0.35056604052679896
7.651869154570823,0.3464950642734278
7.758532060787836,0.3425289755719937
7.866681790071584,0.33866163060594656
7.976339067929277,0.33488741643041564
8.087524908770455,0.33120119178518065
8.20026061993413,0.3275982359353094
8.314567805772066,0.32407420426727374
8.43046837178897,0.32062508959752517
8.547984528840411,0.31724718833368376
8.667138797389232,0.3139370707757999
8.78795401182132,0.310691554964299
8.910453324821516,0.3075076835781343
9.034660211810529,0.30438270346590374
9.160598475443708,0.30131404745779367
9.2882922501725,0.2982993181599584
9.417766006869522,0.2953362734775158
9.549044557518082,0.29242281364946093
9.682153059967083,0.28955696960984345
9.817117022752193,0.2867368925156164
9.953962309984236,0.283960844303528
10.092715146305713,0.2812271891570027
10.233402121916418,0.27853438577972317
10.376050197669118,0.2758809803860469
10.520686710236228,0.27326560032985714
10.667339377348576,0.2706869483032703
10.816036303107099,0.26814379704506647
10.966805983368685,0.26563498450597994
11.11967731120699,0.263159409424278
11.274679582449467,0.260716027270495
11.431842501291497,0.2583038465249266
11.591196185988856,0.2559219252556012
11.752771174629451,0.2535693679680434
11.916598430985594,0.2512453227012869
12.082709350447766,0.24894897834735144
12.25113576604119,0.24667956217381903
12.421909954526175,0.24443633753127791
12.595064642583576,0.24221860172928175
12.77063301308644,0.24002568406613392
12.948648711459043,0.23785694399928073
13.129145852124653,0.23571176944439876
13.312159025043076,0.2335895751924268
13.497723302339425,0.2314898014348213
13.685874245025184,0.22941191238823924
13.876647909813085,0.2273553950106713
14.07008085602685,0.22531975780178776
14.266210152607377,0.22330452968091524
14.465073385216463,0.221309258936658
14.666708663439685,0.2193335122427044
14.871154628089538,0.2173768737348431
15.078450458610519,0.21543894414463857
15.288635880587302,0.21351933998560987
15.501751173357704,0.21161769278810402
15.717837177731628,0.2097336483793763
15.936935303817753,0.2078668662056743
16.159087538959184,0.20601701869338784
16.384336455779838,0.20418379064656
16.61272522034293,0.20236687867827213
16.84429760042315,0.20056599067361291
17.079097973894278,0.19878084528211554
17.31717133723354,0.19701117143771718
17.55856331414469,0.19525670790443594
17.803320164301137,0.19351720284610308
18.051488792211092,0.19179241341860775
18.30311675620612,0.1900821053832293
18.558252277555187,0.1883860527397323
18.816944249705557,0.18670403737800065
19.07924224765266,0.1850358487470692
19.34519653744045,0.183381283540497
19.614858085794314,0.18174014539709787
19.888278569888097,0.18011224461611391
20.165510387247476,0.1784973978859789
20.446606665791165,0.17689542802588037
20.731621274012312,0.1753061637393768
21.020608831301583,0.17372943937938423
21.313624718414378,0.17216509472388364
21.610725088083775,0.17061297476175016
21.911966875781484,0.16907292948814048
22.217407810628846,0.16754481370891228
22.527106426459802,0.1660284868535838
22.841122073038246,0.16452381279637207
23.159514927431534,0.16303065968487884
23.482346005542762,0.16154889977601838
23.809677173803582,0.1600784092788085
24.14157116103019,0.15861906820366783
24.478091570444416,0.1571707602178858
24.819302891862552,0.15573337250695046
25.165270514053915,0.1543067956414395
25.51606073727185,0.152890923449197
25.871740785959226,0.15148565289253435
26.232378821631237,0.15009088395021059
26.598043955937584,0.14870651950396074
26.968806263906927,0.1473324652293535
27.344736797375813,0.14596862949077466
27.725907598604824,0.14461492324034128
28.11239171408464,0.14327125992056552
28.504263208534347,0.14193755537059596
28.901597179095102,0.14061372773587227
29.30446976972143,0.13929969738104309
29.712958185773342,0.1379953868059993
30.12714070881164,0.1367007205648885
30.547096711599696,0.135415625187979
30.972906673314085,0.13414002910625372
31.40465219496752,0.13287386257861555
31.84241601504653,0.13161705762159828
32.28628202536732,0.13036954794147598
32.73633528715246,0.1291312688686761
33.1926620473319,0.12790215729440083
33.655349755070944,0.12668215160937155
34.124487078528915,0.12547119164461026
34.600163921851106,0.12426921861418166
35.0824714423979,0.12307617505981888
35.57150206821386,0.12189200479736353
36.06734951574028,0.1207166528649519
36.570108807774915,0.11955006547288297
37.07987629168171,0.11839218995510858
37.59674965785467,0.11724297472228737
38.12082795843888,0.11610236921634742
38.652211626312635,0.11497032386650655
39.19100249433404,0.11384679004669962
39.737303814856084,0.11273172003436627
40.29122027951348,0.11162506697055444
40.852858039285636,0.11052678482129624
41.42232472483896,0.10943682834021662
41.99972946715306,0.10835515303233442
42.58518291843414,0.10728171511902126
43.178797273320235,0.10621647150408059
43.78068629038169,0.10515937974091466
44.39096531392171,0.1041103980007472
45.009751296080466,0.10306948504187091
45.637162819247585,0.1020366001798903
46.27332011878691,0.10101170325893233
46.918345106077965,0.09999475462379784
47.57236139187889,0.09898571509302748
48.23549431001467,0.09798454593285882
48.90787094139592,0.09699120883204987
49.58962013837214,0.09600566587754678
50.2808725494248,0.09502787953097419
50.98176064420424,0.09405781260592735
51.69241873891601,0.09309542824604503
52.41298302206059,0.09214068990384552
53.143591580532416,0.0911935613203052
53.884384426082235,0.09025400650516371
54.63550352214879,0.08932198971793631
55.397092811064034,0.0883974754496184
56.169298241638096,0.08748042840506512
56.95226779712825,0.08657081348603077
57.7461515235982,0.085668595774852
58.55110155867241,0.08477374051876183
59.36727216069123,0.08388621311481809
60.19481973827274,0.08300597909543406
61.03390288028621,0.08213300411449695
61.88468238624386,0.0812672539340612
62.747321297115775,0.08040869441160434
63.62198492657489,0.079557291487832
64.50884089267693,0.07871301117502086
65.40805914998256,0.07787581954588643
66.31981202212673,0.07704568272296572
67.24427423484249,0.07622256686850143
68.18162294944479,0.07540643817481818
69.13203779678132,0.07459726285517845
70.09570091165621,0.07379500713510873
71.07279696773419,0.07299963724418398
72.06351321293053,0.07221111940826119
73.06803950529503,0.07142941984215123
74.08656834939563,0.07065450474271859
75.11929493320964,0.0698863402824001
76.16641716552891,0.0691248926031317
77.22813571388642,0.06837012781067439
78.30465404301187,0.06762201196932957
79.3961784538228,0.06688051109703433
80.50291812295981,0.06614559116082722
81.62508514287228,0.065417218072676
82.76289456246347,0.0646953576856574
83.91656442830157,0.06397997579048043
85.08631582640582,0.06327103811234425
86.2723729246145,0.06256851030812188
87.4749630155442,0.06187235796386081
88.69431656014709,0.06118254659259223
89.93066723187623,0.060499041632439576
91.18425196146572,0.059821808445019525
92.45531098233575,0.059150812314124945
93.74408787662996,0.05848601844468346
95.05082962189512,0.05782739196198203
96.37578663841089,0.05717489791115021
97.71921283717997,0.05652850125689385
99.08136566858671,0.05588816688347084
100.46250617173413,0.055253859594901755
101.86289902446876,0.05462554411540693
103.28281259410285,0.05400318509006258
104.72251898884343,0.053386747085668124
106.18229410993847,0.05277619459181743
107.66241770454933,0.052171492022166116
109.16317341936147,0.05157260371588754
110.6848488549412,0.05097949393931053
112.22773562085082,0.0503921268877314
113.7921293915315,0.04981046668739289
115.37832996296608,0.04923447739762318
116.9866413101307,0.04866412301312792
118.61737164524791,0.04809936746642876
120.2708334768512,0.04754017463044111
121.94734366967383,0.04698650832118417
123.6472235053715,0.046438332300618085
125.37079874409197,0.04589561027959976
127.11839968690289,0.04535830592095236
128.8903612390893,0.04482638284264179
130.68702297433464,0.04429980462105362
132.50872919979525,0.043778534794365054
134.35582902208262,0.0432625368660052
136.22867641416468,0.04275177430819832
138.12763028320094,0.042246210565584
140.05305453932198,0.041745809058908845
142.00531816536832,0.0412505331887838
143.9847952876008,0.040760346339501874
145.99186524739787,0.040275211882911
148.02691267395085,0.03979509318233668
150.09032755797367,0.03931995359654919
152.1825053264387,0.038849756483771036
154.30384691835647,0.03838446520571856
156.45475886160958,0.03792404313167427
158.63565335085897,0.03746845364258444
160.84694832653568,0.03701766013517771
163.08906755493325,0.03657162602610034
165.36244070941805,0.03613031475606365
167.66750345276992,0.0356936897939997
170.0046975206718,0.03526171464122094
172.37447080636198,0.034834352835580396
174.77727744646808,0.034411567955627775
177.21357790803586,0.03399332362475846
179.6838390767721,0.033579583515351674
182.18853434651672,0.03317031135289428
184.7281437099634,0.03276547092008683
187.30315385064367,0.03236502606092864
189.91405823619354,0.03196894068477915
192.56135721291986,0.03157717877039226
195.2455581016861,0.031189704369920163
197.96717529513327,0.03080648161288549
200.72673035625704,0.03042747471011764
203.52475211835778,0.030052647957651252
206.36177678638586,0.029681965740584765
209.23834803969768,0.029315392536895857
212.15501713624502,0.028952892921212725
215.11234301821673,0.02859443156853811
218.11089241915198,0.02823997325792435
221.15123997254886,0.027889482876097854
224.2339683219845,0.02754292542103101
227.35966823277175,0.027200266005459245
230.52893870517084,0.026861469860343185
233.7423870891815,0.026526502338272195
237.0006292009328,0.02619532891681034
240.30428944069695,0.025867915201781
243.6540009125466,0.025544226930491187
247.05040554568254,0.025224229974892765
250.49415421745024,0.024907890344679967
253.98590687807265,0.024595174190323255
257.52633267712014,0.024286047806036687
261.11611009174595,0.023980477632680047
264.75592705670664,0.023678430260593547
268.44648109619624,0.023379872432364945
272.188479457518,0.023084771045529084
275.982639246618,0.022793093155198202
279.82968756551156,0.0225048059766238
283.73036165162114,0.022219876887688617
287.6854090190594,0.02193827343132934
291.6955876018796,0.021659963317889663
295.76166589932535,0.02138491442740237
299.88442312310275,0.02111309481180282
304.06464934670686,0.02084447269707068
308.3031456568277,0.02057901648530336
312.60072430687035,0.02031669475671749
316.9582088726115,0.02005747627158233
321.3764344100279,0.019801329972082116
325.8562476153226,0.01954822498411024
330.39850698718584,0.019298130618992937
335.0040829913133,0.019051016375145335
339.6738582272206,0.01880685193965842
344.4087275973823,0.018565607189818256
349.2095984787271,0.018327252194557442
354.077390896527,0.018091757215839943
359.01303770070683,0.017859092709978985
364.01748474461414,0.017629229328888996
369.09169106627786,0.017402137921273042
374.23662907219807,0.017177789533743992
379.45328472369386,0.01695615541188361
384.74265772585056,0.01673720700123671
390.10576171909935,0.016520915948243453
395.5436244734702,0.01630725410110978
401.0572880855496,0.016096193510616585
406.6478091781858,0.015887706430868787
412.3162591029752,0.015681765319984664
418.0637241455758,0.0154783428407268
423.89130573387786,0.015277411861075119
429.8001206490799,0.015078945454742865
435.791301239703,0.014882916901637289
441.86599563859414,0.014689299688263824
448.025367982949,0.014498067508077472
454.2705986374043,0.014309194261779845
460.6028844202403,0.014122654057564521
467.0234388327335,0.013938421211310448
473.53349229171164,0.013756470246725105
480.134292365345,0.013576775895438209
486.8271040122284,0.013399313097046839
493.6132098237917,0.013224056999112499
500.49391027009534,0.013050982957112156
507.4705239490466,0.012880066534343315
514.544387839093,0.01271128350178452
521.7168575554349,0.01254460983791178
528.9893076098151,0.012380021728472856
536.363131673924,0.01221749556621926
543.8397428464801,0.012057007950597609
551.4205739240302,0.01189853568740129
559.1070776755294,0.011742055788383166
566.9007271207433,0.011587545470830296
574.8030158125351,0.01143498215710187
582.8154581230846,0.011284343474131098
590.9395895340971,0.011135607252892032
599.1769669310619,0.010988751527832519
607.5291689016071,0.010843754536273398
615.9977960380169,0.01070059471777668
624.5844712439618,0.010559250713480905
633.2908400455115,0.010419701365407263
642.1185709064758,0.010281925715735829
651.0693555481462,0.010145903006053336
660.144909273489,0.010011612676573078
669.3469712958661,0.009879034365328165
678.6773050723295,0.0097481479073388
688.137698641567,0.009618933333754465
697.7299649665538,0.00949137087097196
707.4559422819879,0.009365440939729963
717.3174944465612,0.00924112415418099
727.3165113001454,0.009118401320941827
737.4549090259554,0.008997253438122688
747.7346305177588,0.00887766169433657
758.157645752211,0.008759607467689001
768.7259521663728,0.008643072324749201
779.4415750404951,0.008528038019503636
790.3065678861348,0.008414486492292206
801.3230128396887,0.00830239986872816
812.4930210614048,0.008191760458602426
823.818733139961,0.008082550754773099
835.3023195026778,0.007974753432040238
846.9459808314585,0.007868351346007885
858.751948484517,0.0077633275319322625
870.7224849239922,0.007659665203558597
882.859884149515,0.007557347751945831
895.1664721378302,0.007456358744280855
907.6446072885357,0.007356681922681463
920.2966808760419,0.00725830120299098
933.1251175078249,0.007161200673562573
946.1323755890769,0.007065364594035506
959.3209477938241,0.006970777394103678
972.6933615426169,0.006877423672276006
986.2521794868784,0.006785288194630978
1000.0,0.006694355893563486


==> data/shape-00-01.csv <==
x,y
1.0,0.00056993165798815
1.013939457675292,0.0005778761962124849
1.0280732238308652,0.0005859314769911475
1.0424040070215566,0.0005940990440152869
1.0569345535579884,0.0006023804624942695
1.0716676480328635,0.0006107773194556312
1.0866061138545973,0.0006192912240492112
1.101752813788387,0.000627923807855525
1.117110650504824,0.0006366767251984352
1.132682567136154,0.0006455516534621823
1.1484715478402894,0.0006545502934128331
1.1644806183726861,0.0006636743695242112
1.18071284666619,0.0006729256303083701
1.197171343418967,0.0006823058486506729
1.2138592626906282,0.000691816822149543
1.2307798025066652,0.0007014603734609516
1.2479362054713112,0.0007112383506477051
1.265331759388943,0.0007211526275336033
1.282969797894148,0.0007312051040625335
1.3008537010905712,0.0007413977066625706
1.3189868961986702,0.0007517323886151521
1.3373728582124962,0.0007622111304293991
1.3560151105656337,0.0007728359402216562
1.3749172258064197,0.0007836088541003205
1.3940828262825782,0.000794531936556036
1.4135155848353955,0.0008056072808573265
1.433219225503574,0.0008168370094517442
1.453197524236896,0.0008282232743726089
1.4734543096198354,0.0008397682576514177
1.4939934636052576,0.0008514741717360034
1.514818922258346,0.0008633432599145217
1.5359346765108974,0.0008753777967453487
1.5573447729261345,0.0008875800884929709
1.5790533144741756,0.0008999524735699506
1.6010644613183178,0.0009124973229850533
1.6233824316122787,0.0009252170407976206
1.6460115023085506,0.0009381140645782779
1.6689560099780245,0.000951190865876063
1.6922203516410372,0.0009644499506920667
1.7158089856100052,0.0009778938599596762
1.7397264323438015,0.000991525170031512
1.7639772753140446,0.0010053464931731528
1.7885661618834616,0.0010193604780637433
1.8134978041964955,0.0010335698103035782
1.8387769800823275,0.0010479772129287645
1.8644085339704863,0.0010625854469330555
1.8903973778192211,0.0010773973117969601
1.9167484920568152,0.0010924156460242272
1.943466926536021,0.0011076433276858086
1.9705578015017997,0.0011230832749714046
1.9980263085725505,0.0011387384467486969
2.025877711735017,0.0011546118431303778
2.054117348353065,0.0011707065060490847
2.082750630190515,0.0011870255198403448
2.1117830444482437,0.0012035720118336508
2.1412201548157292,0.0012203491529517718
2.1710676025372653,0.0012373601583184216
2.201331107493031,0.0012546082878743937
2.232016469295234,0.0012720968470022896
2.26312956839953,0.0012898291871599504
2.2946763672319364,0.0013078087065227226
2.326662911331459,0.0013260388506346745
2.3590953305086355,0.0013445231130688896
2.3919798400202392,0.0013632650360969648
2.425322741760353,0.0013822682113678439
2.459130425468045,0.0014015362805961076
2.4934093699518796,0.0014210729362598633
2.5281661443315,0.0014408819223083605
2.563407409296515,0.0014609670348794711
2.599139918382934,0.0014813321230271704
2.6353705192673944,0.001501981089459158
2.6721061550794345,0.001522917891284763
2.7093538657320515,0.0015441465407732718
2.7471207892708125,0.0015656711061228295
2.7854141632417675,0.0015874957122400562
2.824241326078435,0.001609624541530534
2.863609718508116,0.0016320618347003101
2.9035268849778144,0.0016548118915685743
2.944000475100035,0.0016778790718916642
2.9850382451187314,0.0017012677961985565
3.0266480593956917,0.0017249825466380034
3.0688378919176427,0.0017490278678374814
3.111615827824361,0.0017734083677741082
3.1549900649580875,0.001798128718657704
3.198968915434537,0.0018231936578261597
3.2435608072358115,0.0018486079886532885
3.288774285825511,0.0018743765814693276
3.3346180157863645,0.001900504374494278
3.3811007824806847,0.0019269963747842482
3.428231493733971,0.001953857659190994
3.4760191815419783,0.001981093375334832
3.524473003801586,0.0020087087425911133
3.5736022460657875,0.002036709053090451
3.62341632332315,0.0020650996727328897
3.673924781802075,0.002093886042216209
3.7251373008002115,0.0021230736780785664
3.7770636945393674,0.002152668173755669
3.829713914046281,0.0021826752006526844
3.883098049059606,0.002213100509231092
3.9372263299634813,0.0022439499301106862
3.9921091297480524,0.0022752293751869385
4.047756965997321,0.0023069448387639372
4.104180502904709,0.0023391023987031205
4.161390553316708,0.0023717082175880163
4.219398080805026,0.0024047685439052267
4.278214201767616,0.002438289713241867
4.337850187558989,0.0024722781494997026
4.398317466650225,0.0025067403661262026
4.459627626819093,0.0025416829673627645
4.521792417370701,0.0025771126495103287
4.584823751389096,0.0026130362022126373
4.6487337080202575,0.0026494605097573862
4.713534534786909,0.0026863925523955066
4.779238649935599,0.002723839407678844
4.845858644816496,0.0027618082518164754
4.913407286296363,0.0028003063610499432
4.981897519205162,0.00283934111304765
5.051342468816765,0.002878919988318694
5.121755443364242,0.002919050571646415
5.1931499365902125,0.002959740553541916
5.265539630332757,0.003000997731717859
5.338938397147353,0.003042830012582787
5.41336030296538,0.003085245412756293
5.4888196097896715,0.0031282520606052983
5.565330778427647,0.0031718581978017507
5.6429084712625395,0.0032160721809020363
5.72156755506325,0.003260902482948404
5.801323103833378,0.003306357695092718
5.882190401699957,0.003352446528242839
5.9641849458424625,0.0033991778147319596
6.047322449462648,0.0034465605100112077
6.131618844795775,0.0034946036943658415
6.217090286163828,0.003543316574655373
6.303753153071279,0.0035927084860779427
6.391624053344004,0.003642788893959288
6.4807198263119705,0.003693567395566657
6.571057546036272,0.003745053721947997
6.662654524581153,0.003797257739796786
6.7555283153316426,0.003850189453342857
6.849696716357445,0.003903859006269586
6.945177773823696,0.003958276683657788
7.0419897854492906,0.004013452913956731
7.1401513040134,0.004069398270982609
7.239681140910875,0.004126123475944877
7.3405983697572115,0.004183639399500839
7.44292233004376,0.004241957063838865
7.546672630843891,0.0043010876447906535
7.651869154570823,0.004361042473972934
7.758532060787836,0.00442183304095903
7.866681790071584,0.004483470995480686
7.976339067929277,0.004545968149660588
8.087524908770455,0.004609336480276007
8.20026061993413,0.004673588131053994
8.314567805772066,0.0047387354149985685
8.43046837178897,0.004804790816750348
8.547984528840411,0.004871766994979071
8.667138797389232,0.004939676784809465
8.78795401182132,0.005008533200280939
8.910453324821516,0.005078349436841551
9.034660211810529,0.005149138873876745
9.160598475443708,0.005220915077273352
9.2882922501725,0.005293691802019298
9.417766006869522,0.005367482994839586
9.549044557518082,0.005442302796869001
9.682153059967083,0.00551816554636208
9.817117022752193,0.005595085781440848
9.953962309984236,0.0056730782428808715
10.092715146305713,0.0057521578769361295
10.233402121916418,0.005832339838203277
10.376050197669118,0.005913639492525833
10.520686710236228,0.00599607241993883
10.667339377348576,0.006079654417654554
10.816036303107099,0.00616440150308985
10.966805983368685,0.006250329916935679
11.11967731120699,0.006337456126269414
11.274679582449467,0.006425796827710569
11.431842501291497,0.006515368950620463
11.591196185988856,0.00660618966034655
11.752771174629451,0.0066982763615119015
11.916598430985594,0.006791646701350607
12.082709350447766,0.006886318573089619
12.25113576604119,0.00698231011937778
12.421909954526175,0.007079639735762608
12.595064642583576,0.007178326074215585
12.77063301308644,0.00727838804670656
12.948648711459043,0.007379844828827975
13.129145852124653,0.0074827158634696465
13.312159025043076,0.007587020864544716
13.497723302339425,0.0076927798207675965
13.685874245025184,0.007800012999484525
13.876647909813085,0.00790874095055757
14.07008085602685,0.008018984510302713
14.266210152607377,0.008130764805482901
14.465073385216463,0.008244103257356682
14.666708663439685,0.008359021585783345
14.871154628089538,0.008475541813385222
15.078450458610519,0.008593686269768074
15.288635880587302,0.008713477595800241
15.501751173357704,0.008834938747951507
15.717837177731628,0.008958093002692373
15.936935303817753,0.009082963960954734
16.159087538959184,0.009209575552654663
16.384336455779838,0.009337952041278293
16.61272522034293,0.009468118028531602
16.84429760042315,0.009600098459054983
17.079097973894278,0.009733918625203621
17.31717133723354,0.009869604171894381
17.55856331414469,0.01000718110152039
17.803320164301137,0.010146675778934012
18.051488792211092,0.010288114936499376
18.30311675620612,0.010431525679215244
18.558252277555187,0.01057693548990939
18.816944249705557,0.010724372234505274
19.07924224765266,0.01087386416736224
19.34519653744045,0.011025439936690055
19.614858085794314,0.011179128590039025
19.888278569888097,0.011334959579866518
20.165510387247476,0.011492962769181216
20.446606665791165,0.01165316843726592
20.731621274012312,0.01181560728548024
21.020608831301583,0.01198031044314406
21.313624718414378,0.012147309473503124
21.610725088083775,0.012316636379777696
21.911966875781484,0.012488323611295565
22.217407810628846,0.012662404069710573
22.527106426459802,0.012838911115307746
22.841122073038246,0.013017878573396419
23.159514927431534,0.013199340740792365
23.482346005542762,0.0133833323923904
23.809677173803582,0.013569888787828487
24.14157116103019,0.013759045678244845
24.478091570444416,0.013950839313129145
24.819302891862552,0.014145306447269312
25.165270514053915,0.014342484347795054
25.51606073727185,0.014542410801319685
25.871740785959226,0.014745124121181386
26.232378821631237,0.014950663154785524
26.598043955937584,0.0151590672910492
26.968806263906927,0.015370376467949682
27.344736797375813,0.015584631180177973
27.725907598604824,0.015801872486899095
28.11239171408464,0.01602214201962059
28.504263208534347,0.016245481990170608
28.901597179095102,0.016471935198787313
29.30446976972143,0.016701545042320957
29.712958185773342,0.016934355522550376
30.12714070881164,0.017170411254615308
30.547096711599696,0.017409757475566383
30.972906673314085,0.017652440053034135
31.40465219496752,0.017898505494019036
31.84241601504653,0.01814800095380389
32.28628202536732,0.018400974244990605
32.73633528715246,0.018657473846662782
33.1926620473319,0.018917548913676214
33.655349755070944,0.01918124928607866
34.124487078528915,0.019448625498661186
34.600163921851106,0.019719728790642373
35.0824714423979,0.019994611115487764
35.57150206821386,0.020273325150866033
36.06734951574028,0.02055592430874396
36.570108807774915,0.020842462745622205
37.07987629168171,0.021132995372913653
37.59674965785467,0.021427577867466525
38.12082795843888,0.021726266682234097
38.652211626312635,0.02202911905709321
39.19100249433404,0.022336193029813527
39.737303814856084,0.02264754744717977
40.29122027951348,0.022963241976268894
40.852858039285636,0.023283337115884588
41.42232472483896,0.023607894208151008
41.99972946715306,0.023936975450268305
42.58518291843414,0.024270643906431816
43.178797273320235,0.024608963519917613
43.78068629038169,0.024951999125336306
44.39096531392171,0.02529981646105786
45.009751296080466,0.025652482181809426
45.637162819247585,0.026010063871448934
46.27332011878691,0.026372630055916647
46.918345106077965,0.02674025021636722
47.57236139187889,0.027112994802484996
48.23549431001467,0.02749093524598464
48.90787094139592,0.02787414397430024
49.58962013837214,0.02826269442446499
50.2808725494248,0.02865666105718454
50.98176064420424,0.029056119371106342
51.69241873891601,0.029461145917288118
52.41298302206059,0.02987181831386775
53.143591580532416,0.03028821526093793
53.884384426082235,0.0307104165556279
54.63550352214879,0.03113850310739567
55.397092811064034,0.03157255695353316
56.169298241638096,0.03201266127488768
56.95226779712825,0.03245890041180243
57.7461515235982,0.03291135988027926
58.55110155867241,0.03337012638836672
59.36727216069123,0.033835287852776494
60.19481973827274,0.03430693341573161
61.03390288028621,0.034785153462049245
61.88468238624386,0.03527003963646203
62.747321297115775,0.03576168486118035
63.62198492657489,0.03626018335369992
64.50884089267693,0.036765630644857134
65.40805914998256,0.03727812359713655
66.31981202212673,0.03779776042323313
67.24427423484249,0.038324640704873625
68.18162294944479,0.03885886541189997
69.13203779678132,0.03940053692161903
70.09570091165621,0.039949759038421705
71.07279696773419,0.04050663701367591
72.06351321293053,0.04107127756589646
73.06803950529503,0.041643788901196445
74.08656834939563,0.042224280734023456
75.11929493320964,0.04281286430818501
76.16641716552891,0.04340965241816699
77.22813571388642,0.04401475943074915
78.30465404301187,0.04462830130692225
79.3961784538228,0.04525039562411026
80.50291812295981,0.04588116159870278
81.62508514287228,0.04652072010890111
82.76289456246347,0.04716919371788326
83.91656442830157,0.04782670669729133
85.08631582640582,0.04849338505104684
86.2723729246145,0.04916935653949753
87.4749630155442,0.04985475070390122
88.69431656014709,0.050549698891250466
89.93066723187623,0.051254334279443814
91.18425196146572,0.051968791902807385
92.45531098233575,0.05269320867797263
93.74408787662996,0.05342772343011455
95.05082962189512,0.05417247691955585
96.37578663841089,0.05492761186874172
97.71921283717997,0.0556932729895909
99.08136566858671,0.056469607011227795
100.46250617173413,0.05725676270810119
101.86289902446876,0.058054890928494994
103.28281259410285,0.05886414462343642
104.72251898884343,0.05968467887600706
106.18229410993847,0.060516650931062614
107.66241770454933,0.06136022022536656
109.16317341936147,0.06221554841814463
110.6848488549412,0.06308279942206443
112.22773562085082,0.06396213943464728
113.7921293915315,0.06485373697011765
115.37832996296608,0.0657577628916971
116.9866413101307,0.0666743904443478
118.61737164524791,0.06760379528797272
120.2708334768512,0.0685461555310785
121.94734366967383,0.06950165176490794
123.6472235053715,0.07047046709804773
125.37079874409197,0.07145278719151901
127.11839968690289,0.0724488002943569
128.8903612390893,0.07345869727968575
130.68702297433464,0.074482671681298
132.50872919979525,0.0755209197307421
134.35582902208262,0.07657364039492795
136.22867641416468,0.07764103541425607
138.12763028320094,0.07872330934127891
140.05305453932198,0.07982066957990058
142.00531816536832,0.08093332642512313
143.9847952876008,0.0820614931033467
145.99186524739787,0.08320538581323206
148.02691267395085,0.0843652237671319
150.09032755797367,0.08554122923310047
152.1825053264387,0.08673362757748769
154.30384691835647,0.0879426473081286
156.45475886160958,0.08916852011813337
158.63565335085897,0.09041148093028849
160.84694832653568,0.09167176794207678
163.08906755493325,0.09294962267132452
165.36244070941805,0.09424529000248578
167.66750345276992,0.09555901823357103
170.0046975206718,0.09689105912373043
172.37447080636198,0.09824166794149986
174.77727744646808,0.09961110351372046
177.21357790803586,0.10099962827513907
179.6838390767721,0.10240750831870067
182.18853434651672,0.1038350134465413
184.7281437099634,0.1052824172216927
187.30315385064367,0.1067499970205069
189.91405823619354,0.10823803408581187
192.56135721291986,0.10974681358080783
195.2455581016861,0.11127662464371564
197.96717529513327,0.11282776044318604
200.72673035625704,0.1144005182344819
203.52475211835778,0.1159951994164429
206.36177678638586,0.11761210958924544
209.23834803969768,0.11925155861296649
212.15501713624502,0.12091386066696451
215.11234301821673,0.12259933431008792
218.11089241915198,0.12430830254172232
221.15123997254886,0.12604109286369003
224.2339683219845,0.12779803734301093
227.35966823277175,0.12957947267553935
230.52893870517084,0.13138574025048663
233.7423870891815,0.13321718621584516
237.0006292009328,0.1350741615447224
240.30428944069695,0.13695702210260072
243.6540009125466,0.13886612871553392
247.05040554568254,0.1408018472392957
250.49415421745024,0.14276454862949076
253.98590687807265,0.14475460901264384
257.52633267712014,0.146772409758279
261.11611009174595,0.1488183375520051
264.75592705670664,0.15089278446961854
268.44648109619624,0.1529961480522397
272.188479457518,0.15512883138249675
275.982639246618,0.1572912431617705
279.82968756551156,0.159483797788518
283.73036165162114,0.16170691543768587
287.6854090190594,0.16396102214123162
291.6955876018796,0.16624654986976692
295.76166589932535,0.1685639366153398
299.88442312310275,0.17091362647536987
304.06464934670686,0.1732960697377541
308.3031456568277,0.17571172296715795
312.60072430687035,0.1781610490925112
316.9582088726115,0.18064451749572186
321.3764344100279,0.18316260410162716
325.8562476153226,0.18571579146919798
330.39850698718584,0.1883045688840162
335.0040829913133,0.190929432452039
339.6738582272206,0.19359088519467166
344.4087275973823,0.19628943714516525
349.2095984787271,0.1990256054463571
354.077390896527,0.20179991444977594
359.01303770070683,0.20461289581612607
364.01748474461414,0.20746508861717405
369.09169106627786,0.21035703943905382
374.23662907219807,0.21328930248701417
379.45328472369386,0.21626243969162443
384.74265772585056,0.21927702081646133
390.10576171909935,0.2223336235672965
395.5436244734702,0.22543283370280706
401.0572880855496,0.22857524514682842
406.6478091781858,0.2317614601021723
412.3162591029752,0.23499208916603034
418.0637241455758,0.2382677514469886
423.89130573387786,0.24158907468367083
429.8001206490799,0.24495669536503703
435.791301239703,0.24837125885235728
441.86599563859414,0.2518334195028886
448.025367982949,0.25534384079527317
454.2705986374043,0.2589031954566853
460.6028844202403,0.2625121655917518
467.0234388327335,0.2661714428132672
473.53349229171164,0.26988172837473406
480.134292365345,0.2736437333047483
486.8271040122284,0.27745817854325894
493.6132098237917,0.2813257950797262
500.49391027009534,0.28524732409320785
507.4705239490466,0.2892235170943953
514.544387839093,0.293255136069632
521.7168575554349,0.2973429536269365
528.9893076098151,0.30148775314406545
536.363131673924,0.30569032891863596
543.8397428464801,0.3099514863203436
551.4205739240302,0.31427204194529984
559.1070776755294,0.31865282377252385
566.9007271207433,0.3230946713226131
574.8030158125351,0.32759843581862697
582.8154581230846,0.3321649803492128
590.9395895340971,0.33679518003400477
599.1769669310619,0.34148992219133106
607.5291689016071,0.34625010650825583
615.9977960380169,0.35107664521299325
624.5844712439618,0.3559704632497232
633.2908400455115,0.3609324984558467
642.1185709064758,0.3659637017417093
651.0693555481462,0.3710650372728313
660.144909273489,0.3762374826546765
669.3469712958661,0.3814820291199996
678.6773050723295,0.3867996817188023
688.137698641567,0.39219145951093826
697.7299649665538,0.39765839576140183
707.4559422819879,0.4032015381383423
717.3174944465612,0.4088219489138343
727.3165113001454,0.41452070516744893
737.4549090259554,0.42029889899266315
747.7346305177588,0.42615763770614307
758.157645752211,0.43209804405995017
768.7259521663728,0.4381212564567002
779.4415750404951,0.4442284291677244
790.3065678861348,0.45042073255426923
801.3230128396887,0.4566993532917834
812.4930210614048,0.4630654945973273
823.818733139961,0.46952037646015526
835.3023195026778,0.47606523587550864
846.9459808314585,0.4827013270816731
858.751948484517,0.48942992180033523
870.7224849239922,0.49625230948029286
882.859884149515,0.5031697975445591
895.1664721378302,0.5101837116409167
907.6446072885357,0.5172953958959585
920.2966808760419,0.524506213172674
933.1251175078249,0.5318175453316221
946.1323755890769,0.5392307934957498
959.3209477938241,0.5467473783188977
972.6933615426169,0.5543687402580507
986.2521794868784,0.5620963398493831
1000.0,0.56993165798815


==> data/shape-00-02.csv <==
x,y
1.0,nan
1.013939457675292,nan
1.0280732238308652,nan
1.0424040070215566,nan
1.0569345535579884,nan
1.0716676480328635,nan
1.0866061138545973,nan
1.101752813788387,nan
1.117110650504824,nan
1.132682567136154,nan
1.1484715478402894,nan
1.1644806183726861,nan
1.18071284666619,nan
1.197171343418967,nan
1.2138592626906282,nan
1.2307798025066652,nan
1.2479362054713112,nan
1.265331759388943,nan
1.282969797894148,nan
1.3008537010905712,nan
1.3189868961986702,nan
1.3373728582124962,nan
1.3560151105656337,nan
1.3749172258064197,nan
1.3940828262825782,nan
1.4135155848353955,nan
1.433219225503574,nan
1.453197524236896,nan
1.4734543096198354,nan
1.4939934636052576,nan
1.514818922258346,nan
1.5359346765108974,nan
1.5573447729261345,nan
1.5790533144741756,nan
1.6010644613183178,nan
1.6233824316122787,nan
1.6460115023085506,nan
1.6689560099780245,nan
1.6922203516410372,nan
1.7158089856100052,nan
1.7397264323438015,nan
1.7639772753140446,nan
1.7885661618834616,nan
1.8134978041964955,nan
1.8387769800823275,nan
1.8644085339704863,nan
1.8903973778192211,nan
1.9167484920568152,nan
1.943466926536021,nan
1.9705578015017997,nan
1.9980263085725505,nan
2.025877711735017,nan
2.054117348353065,nan
2.082750630190515,nan
2.1117830444482437,nan
2.1412201548157292,nan
2.1710676025372653,nan
2.201331107493031,nan
2.232016469295234,nan
2.26312956839953,nan
2.2946763672319364,nan
2.326662911331459,nan
2.3590953305086355,nan
2.3919798400202392,nan
2.425322741760353,nan
2.459130425468045,nan
2.4934093699518796,nan
2.5281661443315,nan
2.563407409296515,nan
2.599139918382934,nan
2.6353705192673944,nan
2.6721061550794345,nan
2.7093538657320515,nan
2.7471207892708125,nan
2.7854141632417675,nan
2.824241326078435,nan
2.863609718508116,nan
2.9035268849778144,nan
2.944000475100035,nan
2.9850382451187314,nan
3.0266480593956917,nan
3.0688378919176427,nan
3.111615827824361,nan
3.1549900649580875,nan
3.198968915434537,nan
3.2435608072358115,nan
3.288774285825511,nan
3.3346180157863645,nan
3.3811007824806847,nan
3.428231493733971,nan
3.4760191815419783,nan
3.524473003801586,nan
3.5736022460657875,nan
3.62341632332315,nan
3.673924781802075,nan
3.7251373008002115,nan
3.7770636945393674,nan
3.829713914046281,nan
3.883098049059606,nan
3.9372263299634813,nan
3.9921091297480524,nan
4.047756965997321,nan
4.104180502904709,nan
4.161390553316708,nan
4.219398080805026,nan
4.278214201767616,nan
4.337850187558989,nan
4.398317466650225,nan
4.459627626819093,nan
4.521792417370701,nan
4.584823751389096,nan
4.6487337080202575,nan
4.713534534786909,nan
4.779238649935599,nan
4.845858644816496,nan
4.913407286296363,0.23917549739580296
4.981897519205162,0.2021233558105968
5.051342468816765,0.18756282536898053
5.121755443364242,0.17877508707958065
5.1931499365902125,0.17267716065454533
5.265539630332757,0.1681345517037435
5.338938397147353,0.1646036051231305
5.41336030296538,0.16178203105280115
5.4888196097896715,0.15948463465142643
5.565330778427647,0.15758989336866494
5.6429084712625395,0.15601386312856313
5.72156755506325,0.15469619514685054
5.801323103833378,0.15359209353865771
5.882190401699957,0.15266742388163898
5.9641849458424625,0.15189560013745979
6.047322449462648,0.15125552745433052
6.131618844795775,0.15073019892589412
6.217090286163828,0.1503057121163288
6.303753153071279,0.14997056342177453
6.391624053344004,0.14971513128961533
6.4807198263119705,0.1495312908446044
6.571057546036272,0.14941212185374914
6.662654524581153,0.14935168421965045
6.7555283153316426,0.14934484314060825
6.849696716357445,0.1493871313469933
6.945177773823696,0.14947463939023808
7.0419897854492906,0.14960392741884124
7.1401513040134,0.14977195359804796
7.239681140910875,0.1499760155550314
7.3405983697572115,0.15021370211514265
7.44292233004376,0.15048285324047048
7.546672630843891,0.15078152655929944
7.651869154570823,0.15110796923184003
7.758532060787836,0.151460594167009
7.866681790071584,0.15183795981039558
7.976339067929277,0.15223875288147912
8.087524908770455,0.15266177356063232
8.20026061993413,0.15310592272214882
8.314567805772066,0.15357019088488102
8.43046837178897,0.15405364861179463
8.547984528840411,0.154555438137395
8.667138797389232,0.1550747660402305
8.78795401182132,0.1556108968085602
8.910453324821516,0.1561631471723468
9.034660211810529,0.1567308810951983
9.160598475443708,0.15731350533666533
9.2882922501725,0.15791046550913182
9.417766006869522,0.15852124256498595
9.549044557518082,0.1591453496592764
9.682153059967083,0.159782329341005
9.817117022752193,0.1604317510328658
9.953962309984236,0.16109320876484273
10.092715146305713,0.16176631913180597
10.233402121916418,0.162450719449256
10.376050197669118,0.16314606608476717
10.520686710236228,0.16385203294558837
10.667339377348576,0.1645683101053407
10.816036303107099,0.16529460255488274
10.966805983368685,0.1660306290642472
11.11967731120699,0.16677612114413318
11.274679582449467,0.16753082209680487
11.431842501291497,0.16829448614743403
11.591196185988856,0.16906687764795353
11.752771174629451,0.16984777034638585
11.916598430985594,0.17063694671539642
12.082709350447766,0.17143419733450516
12.25113576604119,0.17223932032099368
12.421909954526175,0.1730521208050716
12.595064642583576,0.17387241044533433
12.77063301308644,0.17470000698095145
12.948648711459043,0.1755347338173917
13.129145852124653,0.17637641964281026
13.312159025043076,0.1772248980725079
13.497723302339425,0.17808000731912912
13.685874245025184,0.1789415898864871
13.876647909813085,0.17980949228510884
14.07008085602685,0.1806835647677695
14.266210152607377,0.18156366108344976
14.465073385216463,0.18244963824828958
14.666708663439685,0.18334135633224416
14.871154628089538,0.18423867826026225
15.078450458610519,0.18514146962691114
15.288635880587302,0.1860495985234666
15.501751173357704,0.18696293537657183
15.717837177731628,0.18788135279764334
15.936935303817753,0.18880472544227392
16.159087538959184,0.18973292987894233
16.384336455779838,0.19066584446639848
16.61272522034293,0.19160334923914157
16.84429760042315,0.19254532580045874
17.079097973894278,0.19349165722253037
17.31717133723354,0.19444222795314928
17.55856331414469,0.19539692372863585
17.803320164301137,0.1963556314925614
18.051488792211092,0.19731823931992418
18.30311675620612,0.19828463634644547
18.558252277555187,0.19925471270268164
18.816944249705557,0.2002283594526665
19.07924224765266,0.2012054685368215
19.34519653744045,0.2021859327188878
19.614858085794314,0.20316964553665462
19.888278569888097,0.20415650125626822
20.165510387247476,0.20514639482992814
20.446606665791165,0.20613922185678343
20.731621274012312,0.20713487854685722
21.020608831301583,0.20813326168784
21.313624718414378,0.20913426861459947
21.610725088083775,0.2101377971812666
21.911966875781484,0.2111437457357655
22.217407810628846,0.21215201309666307
22.527106426459802,0.21316249853222027
22.841122073038246,0.21417510174153753
23.159514927431534,0.21518972283768767
23.482346005542762,0.21620626233274168
23.809677173803582,0.21722462112459232
24.14157116103019,0.21824470048549
24.478091570444416,0.21926640205220757
24.819302891862552,0.22028962781775596
25.165270514053915,0.22131428012457563
25.51606073727185,0.22234026165913434
25.871740785959226,0.2233674754478619
26.232378821631237,0.22439582485436035
26.598043955937584,0.22542521357782613
26.968806263906927,0.22645554565262702
27.344736797375813,0.2274867254489773
27.725907598604824,0.22851865767465734
28.11239171408464,0.2295512473777276
28.504263208534347,0.23058439995018604
28.901597179095102,0.23161802113252106
29.30446976972143,0.23265201701911697
29.712958185773342,0.23368629406446492
30.12714070881164,0.2347207590901384
30.547096711599696,0.23575531929249127
30.972906673314085,0.23678988225103978
31.40465219496752,0.2378243559374881
31.84241601504653,0.23885864872536275
32.28628202536732,0.23989266940021675
32.73633528715246,0.24092632717037044
33.1926620473319,0.24195953167815365
33.655349755070944,0.24299219301161668
34.124487078528915,0.24402422171667715
34.600163921851106,0.24505552880967094
35.0824714423979,0.24608602579027725
35.57150206821386,0.2471156246547873
36.06734951574028,0.2481442379096871
36.570108807774915,0.24917177858552586
37.07987629168171,0.25019816025104236
37.59674965785467,0.2512232970275222
38.12082795843888,0.25224710360335706
38.652211626312635,0.2532694952487838
39.19100249433404,0.2542903878307736
39.737303814856084,0.2553096978280496
40.29122027951348,0.25632734234620624
40.852858039285636,0.2573432391329076
41.42232472483896,0.2583573065931416
41.99972946715306,0.25936946380450543
42.58518291843414,0.2603796305325028
43.178797273320235,0.26138772724582876
43.78068629038169,0.2623936751316211
44.39096531392171,0.263397396110659
45.009751296080466,0.2643988128524867
45.637162819247585,0.2653978487904445
46.27332011878691,0.2663944281365852
46.918345106077965,0.2673884758964597
47.57236139187889,0.2683799178837515
48.23549431001467,0.26936868073474296
48.90787094139592,0.2703546919225979
49.58962013837214,0.271337879771439
50.2808725494248,0.2723181734702092
50.98176064420424,0.27329550308629763
51.69241873891601,0.27426979957891584
52.41298302206059,0.2752409948122102
53.143591580532416,0.2762090215680947
53.884384426082235,0.2771738135587928
54.63550352214879,0.2781353054390724
55.397092811064034,0.2790934328181626
56.169298241638096,0.28004813227134123
56.95226779712825,0.2809993413511796
57.7461515235982,0.2819469985984326
58.55110155867241,0.2828910435525687
59.36727216069123,0.2838314167619225
60.19481973827274,0.2847680597934666
61.03390288028621,0.2857009152421899
61.88468238624386,0.28662992674007637
62.747321297115775,0.28755503896467477
63.62198492657489,0.28847619764725385
64.50884089267693,0.28939334958053287
65.40805914998256,0.29030644262598565
66.31981202212673,0.291215425720709
67.24427423484249,0.2921202488838522
68.18162294944479,0.2930208632226016
69.13203779678132,0.2939172209377179
70.09570091165621,0.2948092753286204
71.07279696773419,0.29569698079801776
72.06351321293053,0.29658029285607884
73.06803950529503,0.29745916812414785
74.08656834939563,0.29833356433799413
75.11929493320964,0.299203440350604
76.16641716552891,0.30006875613450695
77.22813571388642,0.3009294727836406
78.30465404301187,0.30178555251475425
79.3961784538228,0.30263695866835
80.50291812295981,0.30348365570916397
81.62508514287228,0.3043256092261908
82.76289456246347,0.30516278593225216
83.91656442830157,0.30599515366311075
85.08631582640582,0.30682268137613694
86.2723729246145,0.3076453391485271
87.4749630155442,0.3084630981750818
88.69431656014709,0.30927593076554394
89.93066723187623,0.3100838103415046
91.18425196146572,0.3108867114328825
92.45531098233575,0.3116846096739779
93.74408787662996,0.3124774817991126
95.05082962189512,0.3132653056378581
96.37578663841089,0.31404806010985903
97.71921283717997,0.3148257252192621
99.08136566858671,0.3155982820487514
100.46250617173413,0.31636571275320297
101.86289902446876,0.3171280005529641
103.28281259410285,0.31788512972676486
104.72251898884343,0.3186370856042708
106.18229410993847,0.319383854558285
107.66241770454933,0.32012542399660676
109.16317341936147,0.32086178235355867
110.6848488549412,0.32159291908118753
112.22773562085082,0.3223188246401514
113.7921293915315,0.3230394904902986
115.37832996296608,0.32375490908095256
116.9866413101307,0.32446507384090617
118.61737164524791,0.3251699791681425
120.2708334768512,0.32586962041928486
121.94734366967383,0.32656399389878915
123.6472235053715,0.3272530968478914
125.37079874409197,0.32793692743331343
127.11839968690289,0.3286154847357423
128.8903612390893,0.3292887687380922
130.68702297433464,0.3299567803135585
132.50872919979525,0.3306195212134743
134.35582902208262,0.33127699405497957
136.22867641416468,0.33192920230851086
138.12763028320094,0.3325761502851275
140.05305453932198,0.33321784312367836
142.00531816536832,0.3338542867778215
143.9847952876008,0.3344854880029056
145.99186524739787,0.3351114543427278
148.02691267395085,0.3357321941161699
150.09032755797367,0.33634771640372874
152.1825053264387,0.33695803103394845
154.30384691835647,0.33756314856976416
156.45475886160958,0.3381630802947655
158.63565335085897,0.3387578381993922
160.84694832653568,0.33934743496706776
163.08906755493325,0.3399318839602818
165.36244070941805,0.34051119920663103
167.66750345276992,0.3410853953848246
170.0046975206718,0.3416544878106649
172.37447080636198,0.3422184924230133
174.77727744646808,0.3427774257697464
177.21357790803586,0.34333130499371073
179.6838390767721,0.34388014781868803
182.18853434651672,0.3444239725353738
184.7281437099634,0.34496279798738205
187.30315385064367,0.3454966435572761
189.91405823619354,0.34602552915264234
192.56135721291986,0.34654947519220825
195.2455581016861,0.34706850259200633
197.96717529513327,0.34758263275160595
200.72673035625704,0.348091887540405
203.52475211835778,0.3485962892839912
206.36177678638586,0.3490958607505884
209.23834803969768,0.34959062513757566
212.15501713624502,0.3500806060581058
215.11234301821673,0.3505658275278135
218.11089241915198,0.3510463139516208
221.15123997254886,0.3515220901106543
224.2339683219845,0.3519931811492686
227.35966823277175,0.35245961256218084
230.52893870517084,0.3529214101817325
233.7423870891815,0.3533786001652659
237.0006292009328,0.3538312089826378
240.30428944069695,0.3542792634038522
243.6540009125466,0.35472279048683975
247.05040554568254,0.35516181756537146
250.49415421745024,0.35559637223710866
253.98590687807265,0.35602648235181117
257.52633267712014,0.3564521759996769
261.11611009174595,0.35687348149984877
264.75592705670664,0.3572904273890636
268.44648109619624,0.35770304241045847
272.188479457518,0.3581113555025424
275.982639246618,0.35851539578831676
279.82968756551156,0.35891519256457016
283.73036165162114,0.3593107752913254
287.6854090190594,0.35970217358145834
291.6955876018796,0.3600894171904866
295.76166589932535,0.36047253600651186
299.88442312310275,0.3608515600403536
304.06464934670686,0.36122651941582723
308.3031456568277,0.36159744436022
312.60072430687035,0.361964365194911
316.9582088726115,0.36232731232618803
321.3764344100279,0.36268631623621606
325.8562476153226,0.36304140747419833
330.39850698718584,0.3633926166476898
335.0040829913133,0.3637399744141
339.6738582272206,0.3640835114723601
344.4087275973823,0.36442325855476587
349.2095984787271,0.36475924641898716
354.077390896527,0.36509150584026173
359.01303770070683,0.3654200676037467
364.01748474461414,0.3657449624970439
369.09169106627786,0.3660662213029087
374.23662907219807,0.3663838747920989
379.45328472369386,0.36669795371642905
384.74265772585056,0.3670084888019604
390.10576171909935,0.3673155107423705
395.5436244734702,0.3676190501924899
401.0572880855496,0.3679191377619975
406.6478091781858,0.3682158040092823
412.3162591029752,0.36850907943545985
418.0637241455758,0.3687989944785569
423.89130573387786,0.36908557950784754
429.8001206490799,0.36936886481834574
435.791301239703,0.36964888062546786
441.86599563859414,0.36992565705981945
448.025367982949,0.3701992241621657
454.2705986374043,0.3704696118785267
460.6028844202403,0.37073685005544027
467.0234388327335,0.37100096843535496
473.53349229171164,0.3712619966521776
480.134292365345,0.3715199642269628
486.8271040122284,0.37177490056374496
493.6132098237917,0.3720268349454942
500.49391027009534,0.37227579653023035
507.4705239490466,0.3725218143472593
514.544387839093,0.37276491729354877
521.7168575554349,0.3730051341302214
528.9893076098151,0.3732424934791991
536.363131673924,0.37347702381995423
543.8397428464801,0.3737087534863929
551.4205739240302,0.37393771066386255
559.1070776755294,0.3741639233862804
566.9007271207433,0.37438741953337484
574.8030158125351,0.3746082268280481
582.8154581230846,0.3748263728338524
590.9395895340971,0.3750418849525742
599.1769669310619,0.3752547904219397
607.5291689016071,0.3754651163134046
615.9977960380169,0.37567288953009126
624.5844712439618,0.37587813680477683
633.2908400455115,0.3760808846980241
642.1185709064758,0.37628115959639574
651.0693555481462,0.3764789877107712
660.144909273489,0.37667439507475026
669.3469712958661,0.3768674075431596
678.6773050723295,0.37705805079064564
688.137698641567,0.37724635031035786
697.7299649665538,0.3774323314127209
707.4559422819879,0.37761601922429233
717.3174944465612,0.37779743868669813
727.3165113001454,0.3779766145556604
737.4549090259554,0.37815357140009187
747.7346305177588,0.3783283336012788
758.157645752211,0.37850092535213503
768.7259521663728,0.3786713706565253
779.4415750404951,0.3788396933286732
790.3065678861348,0.37900591699262587
801.3230128396887,0.37917006508179385
812.4930210614048,0.37933216083855614
823.818733139961,0.3794922273139377
835.3023195026778,0.3796502873673258
846.9459808314585,0.37980636366628745
858.751948484517,0.3799604786863997
870.7224849239922,0.3801126547111791
882.859884149515,0.3802629138320413
895.1664721378302,0.3804112779483412
907.6446072885357,0.3805577687674149
920.2966808760419,0.3807024078047463
933.1251175078249,0.3808452163841206
946.1323755890769,0.3809862156378542
959.3209477938241,0.38112542650708237
972.6933615426169,0.3812628697420547
986.2521794868784,0.38139856590253013
1000.0,0.38153253535813814


==> data/tradeoffs-00-01.csv <==
x,y
0.001,8.203227805945577
0.01108080808080808,8.247274635099096
0.021161616161616163,8.291772775294723
0.031242424242424245,8.336731570771702
0.041323232323232324,8.38216065901154
0.0514040404040404,8.428069983137918
0.06148484848484849,8.474469804979043
0.07156565656565657,8.52137071883536
0.08164646464646465,8.568783665998815
0.09172727272727273,8.61671995007348
0.1018080808080808,8.66519125315115
0.11188888888888888,8.714209652899878
0.12196969696969698,8.763787640627939
0.13205050505050506,8.813938140390828
0.14213131313131314,8.864674529214406
0.15221212121212122,8.916010658513363
0.1622929292929293,8.967960876790784
0.17237373737373737,9.0205400537119
0.18245454545454545,9.073763605653053
0.19253535353535353,9.127647522835748
0.2026161616161616,9.182208398165217
0.2126969696969697,9.237463457903687
0.22277777777777777,9.293430594320185
0.23285858585858585,9.350128400471732
0.24293939393939395,9.407576207285102
0.25302020202020203,9.465794123124198
0.2631010101010101,9.524803076045686
0.2731818181818182,9.584624858965116
0.28326262626262627,9.645282177977418
0.29334343434343435,9.706798704099903
0.30342424242424243,9.769199128732861
0.3135050505050505,9.832509223162914
0.3235858585858586,9.896755902468042
0.33366666666666667,9.961967294220855
0.34374747474747475,10.028172812429045
0.3538282828282828,10.095403237199516
0.3639090909090909,10.163690800666245
0.373989898989899,10.23306927978231
0.38407070707070706,10.303574096644805
0.39415151515151514,10.375242427098579
0.4042323232323232,10.448113318452366
0.4143131313131313,10.52222781724051
0.4243939393939394,10.597629108076884
0.43447474747474746,10.674362664777027
0.44455555555555554,10.752476415072747
0.4546363636363636,10.8320209204131
0.4647171717171717,10.913049572540888
0.4747979797979798,10.995618808758662
0.4848787878787879,11.079788348057873
0.494959595959596,11.165621450585693
0.5050404040404041,11.253185203273235
0.5151212121212121,11.342550834855798
0.5252020202020202,11.43379406399099
0.5352828282828282,11.52699548473738
0.5453636363636364,11.622240994310973
0.5554444444444444,11.719622268808676
0.5655252525252525,11.819237293501882
0.5756060606060606,11.921190955388404
0.5856868686868687,12.025595706985474
0.5957676767676767,12.132572311895606
0.6058484848484849,12.242250684539789
0.6159292929292929,12.354770838701
0.626010101010101,12.470283962248438
0.636090909090909,12.5889536387366
0.6461717171717172,12.710957240644545
0.6562525252525253,12.836487524033569
0.6663333333333333,12.965754460608839
0.6764141414141415,13.098987350902107
0.6864949494949495,13.236437271982817
0.6965757575757576,13.378379925330519
0.7066565656565656,13.525118966033759
0.7167373737373738,13.676989914361322
0.7268181818181818,13.834364776400069
0.7368989898989899,13.997657533822991
0.746979797979798,14.167330706659506
0.7570606060606061,14.343903251010396
0.7671414141414141,14.527960131428905
0.7772222222222223,14.720164013036639
0.7873030303030303,14.921269662862144
0.7973838383838384,15.132141850481048
0.8074646464646464,15.353777820638685
0.8175454545454546,15.587335814912795
0.8276262626262626,15.834171708034324
0.8377070707070707,16.095886697334084
0.8477878787878788,16.374390305388783
0.8578686868686869,16.671985003792727
0.8679494949494949,16.99148202238385
0.878030303030303,17.336363239945403
0.8881111111111111,17.711013077062468
0.8981919191919192,18.121060182158963
0.9082727272727272,18.573897877418545
0.9183535353535354,19.079508846195388
0.9284343434343434,19.651836088346105
0.9385151515151515,20.31120161665082
0.9485959595959595,21.08891012544795
0.9586767676767677,22.036939839197164
0.9687575757575758,23.25143543414912
0.9788383838383838,24.94339436115776
0.988919191919192,27.753168358433808
0.999,38.1988826882054


==> data/tradeoffs-00-02.csv <==
x,y
0.001,7.409118368992324
0.01108080808080808,7.453165198145843
0.021161616161616163,7.49766333834147
0.031242424242424245,7.5426221338184485
0.041323232323232324,7.5880512220582865
0.0514040404040404,7.633960546184664
0.06148484848484849,7.68036036802579
0.07156565656565657,7.7272612818821065
0.08164646464646465,7.774674229045562
0.09172727272727273,7.822610513120227
0.1018080808080808,7.871081816197897
0.11188888888888888,7.920100215946625
0.12196969696969698,7.969678203674686
0.13205050505050506,8.019828703437575
0.14213131313131314,8.070565092261152
0.15221212121212122,8.12190122156011
0.1622929292929293,8.17385143983753
0.17237373737373737,8.226430616758647
0.18245454545454545,8.2796541686998
0.19253535353535353,8.333538085882495
0.2026161616161616,8.388098961211965
0.2126969696969697,8.443354020950434
0.22277777777777777,8.499321157366932
0.23285858585858585,8.55601896351848
0.24293939393939395,8.613466770331849
0.25302020202020203,8.671684686170945
0.2631010101010101,8.730693639092433
0.2731818181818182,8.790515422011863
0.28326262626262627,8.851172741024163
0.29334343434343435,8.912689267146652
0.30342424242424243,8.975089691779608
0.3135050505050505,9.038399786209661
0.3235858585858586,9.10264646551479
0.33366666666666667,9.167857857267602
0.34374747474747475,9.234063375475792
0.3538282828282828,9.301293800246263
0.3639090909090909,9.369581363712992
0.373989898989899,9.438959842829057
0.38407070707070706,9.509464659691552
0.39415151515151514,9.581132990145326
0.4042323232323232,9.654003881499113
0.4143131313131313,9.728118380287258
0.4243939393939394,9.803519671123631
0.43447474747474746,9.880253227823772
0.44455555555555554,9.958366978119495
0.4546363636363636,10.037911483459848
0.4647171717171717,10.118940135587636
0.4747979797979798,10.201509371805408
0.4848787878787879,10.285678911104618
0.494959595959596,10.37151201363244
0.5050404040404041,10.459075766319984
0.5151212121212121,10.548441397902547
0.5252020202020202,10.639684627037738
0.5352828282828282,10.73288604778413
0.5453636363636364,10.828131557357722
0.5554444444444444,10.925512831855425
0.5655252525252525,11.025127856548629
0.5756060606060606,11.127081518435151
0.5856868686868687,11.23148627003222
0.5957676767676767,11.338462874942351
0.6058484848484849,11.448141247586534
0.6159292929292929,11.56066140174775
0.626010101010101,11.676174525295187
0.636090909090909,11.794844201783345
0.6461717171717172,11.916847803691294
0.6562525252525253,12.042378087080316
0.6663333333333333,12.171645023655586
0.6764141414141415,12.304877913948854
0.6864949494949495,12.442327835029563
0.6965757575757576,12.584270488377268
0.7066565656565656,12.731009529080504
0.7167373737373738,12.882880477408069
0.7268181818181818,13.040255339446814
0.7368989898989899,13.203548096869737
0.746979797979798,13.373221269706253
0.7570606060606061,13.549793814057141
0.7671414141414141,13.73385069447565
0.7772222222222223,13.926054576083384
0.7873030303030303,14.12716022590889
0.7973838383838384,14.338032413527797
0.8074646464646464,14.559668383685434
0.8175454545454546,14.793226377959542
0.8276262626262626,15.04006227108107
0.8377070707070707,15.301777260380831
0.8477878787878788,15.580280868435528
0.8578686868686869,15.877875566839476
0.8679494949494949,16.197372585430593
0.878030303030303,16.54225380299215
0.8881111111111111,16.916903640109215
0.8981919191919192,17.32695074520571
0.9082727272727272,17.779788440465293
0.9183535353535354,18.28539940924214
0.9284343434343434,18.857726651392852
0.9385151515151515,19.517092179697563
0.9485959595959595,20.294800688494696
0.9586767676767677,21.24283040224391
0.9687575757575758,22.457325997195863
0.9788383838383838,24.149284924204505
0.988919191919192,26.959058921480555
0.999,37.404773251252145


==> data/tradeoffs-00-03.csv <==
x,y
0.001,25.900187190097764
0.01108080808080808,15.454472860326154
0.021161616161616163,12.64469886305012
0.031242424242424245,10.952739936041473
0.041323232323232324,9.738244341089526
0.0514040404040404,8.790214627340319
0.06148484848484849,8.012506118543179
0.07156565656565657,7.353140590238471
0.08164646464646465,6.780813348087754
0.09172727272727273,6.275202379310909
0.1018080808080808,5.822364684051328
0.11188888888888888,5.412317578954832
0.12196969696969698,5.037667741837765
0.13205050505050506,4.6927865242762135
0.14213131313131314,4.373289505685093
0.15221212121212122,4.075694807281146
0.1622929292929293,3.7971911992264475
0.17237373737373737,3.535476209926687
0.18245454545454545,3.288640316805159
0.19253535353535353,3.0550823225310495
0.2026161616161616,2.833446352373414
0.2126969696969697,2.6225741647545076
0.22277777777777777,2.421468514929002
0.23285858585858585,2.22926463332127
0.24293939393939395,2.0452077529027566
0.25302020202020203,1.8686352085518698
0.2631010101010101,1.6989620357153548
0.2731818181818182,1.5356692782924313
0.28326262626262627,1.3782944162536865
0.29334343434343435,1.2264234679261203
0.30342424242424243,1.0796844272228838
0.3135050505050505,0.9377417738751814
0.3235858585858586,0.8002918527944698
0.33366666666666667,0.6670589625012023
0.34374747474747475,0.5377920259259319
0.3538282828282828,0.412261742536909
0.3639090909090909,0.29025814062896366
0.373989898989899,0.1715884641408025
0.38407070707070706,0.05607534059336652
0.39415151515151514,-0.056444813567847224
0.4042323232323232,-0.1661231862120306
0.4143131313131313,-0.27309979112216176
0.4243939393939394,-0.37750454271922995
0.43447474747474746,-0.4794582046057545
0.44455555555555554,-0.5790732292989585
0.4546363636363636,-0.6764545037966627
0.4647171717171717,-0.7717000133702527
0.4747979797979798,-0.864901434116646
0.4848787878787879,-0.9561446632518379
0.494959595959596,-1.0455102948344015
0.5050404040404041,-1.1330740475219432
0.5151212121212121,-1.2189071500497644
0.5252020202020202,-1.303076689348974
0.5352828282828282,-1.385645925566745
0.5453636363636364,-1.4666745776945356
0.5554444444444444,-1.5462190830348888
0.5655252525252525,-1.6243328333306095
0.5756060606060606,-1.7010663900307517
0.5856868686868687,-1.7764676808671243
0.5957676767676767,-1.8505821796552708
0.6058484848484849,-1.923453071009057
0.6159292929292929,-1.9951214014628302
0.626010101010101,-2.0656262183253267
0.636090909090909,-2.1350046974413903
0.6461717171717172,-2.203292260908119
0.6562525252525253,-2.2705226856785905
0.6663333333333333,-2.3367282038867803
0.6764141414141415,-2.401939595639594
0.6864949494949495,-2.4661862749447208
0.6965757575757576,-2.5294963693747747
0.7066565656565656,-2.591896794007733
0.7167373737373738,-2.653413320130219
0.7268181818181818,-2.7140706391425202
0.7368989898989899,-2.77389242206195
0.746979797979798,-2.8329013749834377
0.7570606060606061,-2.891119290822533
0.7671414141414141,-2.948567097635904
0.7772222222222223,-3.0052649037874524
0.7873030303030303,-3.061232040203948
0.7973838383838384,-3.1164870999424177
0.8074646464646464,-3.1710479752718874
0.8175454545454546,-3.224931892454583
0.8276262626262626,-3.278155444395736
0.8377070707070707,-3.330734621316851
0.8477878787878788,-3.3826848395942717
0.8578686868686869,-3.43402096889323
0.8679494949494949,-3.4847573577168074
0.878030303030303,-3.534907857479697
0.8881111111111111,-3.584485845207758
0.8981919191919192,-3.6335042449564856
0.9082727272727272,-3.681975548034156
0.9183535353535354,-3.7299118321088205
0.9284343434343434,-3.7773247792722775
0.9385151515151515,-3.8242256931285934
0.9485959595959595,-3.8706255149697184
0.9586767676767677,-3.916534839096096
0.9687575757575758,-3.9619639273359346
0.9788383838383838,-4.006922722812914
0.988919191919192,-4.0514208630085395
0.999,-4.095467692162059


==> data/tradeoffs-00-04.csv <==
x,y
0.001,26.263082415521446
0.01108080808080808,15.817368085749832
0.021161616161616163,13.007594088473802
0.031242424242424245,11.315635161465153
0.041323232323232324,10.101139566513204
0.0514040404040404,9.153109852763995
0.06148484848484849,8.375401343966857
0.07156565656565657,7.71603581566215
0.08164646464646465,7.143708573511432
0.09172727272727273,6.638097604734589
0.1018080808080808,6.185259909475006
0.11188888888888888,5.775212804378511
0.12196969696969698,5.400562967261444
0.13205050505050506,5.055681749699891
0.14213131313131314,4.7361847311087715
0.15221212121212122,4.438590032704824
0.1622929292929293,4.1600864246501255
0.17237373737373737,3.898371435350365
0.18245454545454545,3.651535542228838
0.19253535353535353,3.4179775479547283
0.2026161616161616,3.1963415777970914
0.2126969696969697,2.985469390178186
0.22277777777777777,2.78436374035268
0.23285858585858585,2.5921598587449477
0.24293939393939395,2.408102978326436
0.25302020202020203,2.231530433975548
0.2631010101010101,2.0618572611390333
0.2731818181818182,1.8985645037161094
0.28326262626262627,1.7411896416773645
0.29334343434343435,1.589318693349799
0.30342424242424243,1.442579652646562
0.3135050505050505,1.3006369992988598
0.3235858585858586,1.1631870782181482
0.33366666666666667,1.0299541879248806
0.34374747474747475,0.9006872513496103
0.3538282828282828,0.7751569679605876
0.3639090909090909,0.6531533660526422
0.373989898989899,0.53448368956448
0.38407070707070706,0.41897056601704474
0.39415151515151514,0.3064504118558314
0.4042323232323232,0.19677203921164732
0.4143131313131313,0.08979543430151665
0.4243939393939394,-0.014609317295551899
0.43447474747474746,-0.11656297918207636
0.44455555555555554,-0.21617800387528033
0.4546363636363636,-0.3135592783729843
0.4647171717171717,-0.4088047879465744
0.4747979797979798,-0.5020062086929679
0.4848787878787879,-0.5932494378281595
0.494959595959596,-0.6826150694107229
0.5050404040404041,-0.7701788220982653
0.5151212121212121,-0.856011924626086
0.5252020202020202,-0.9401814639252959
0.5352828282828282,-1.0227507001430662
0.5453636363636364,-1.1037793522708572
0.5554444444444444,-1.1833238576112108
0.5655252525252525,-1.2614376079069318
0.5756060606060606,-1.3381711646070733
0.5856868686868687,-1.413572455443446
0.5957676767676767,-1.4876869542315925
0.6058484848484849,-1.5605578455853788
0.6159292929292929,-1.6322261760391519
0.626010101010101,-1.7027309929016483
0.636090909090909,-1.7721094720177124
0.6461717171717172,-1.8403970354844412
0.6562525252525253,-1.9076274602549126
0.6663333333333333,-1.9738329784631024
0.6764141414141415,-2.0390443702159153
0.6864949494949495,-2.103291049521043
0.6965757575757576,-2.1666011439510964
0.7066565656565656,-2.229001568584054
0.7167373737373738,-2.2905180947065404
0.7268181818181818,-2.3511754137188423
0.7368989898989899,-2.410997196638272
0.746979797979798,-2.47000614955976
0.7570606060606061,-2.528224065398854
0.7671414141414141,-2.5856718722122265
0.7772222222222223,-2.642369678363774
0.7873030303030303,-2.69833681478027
0.7973838383838384,-2.7535918745187398
0.8074646464646464,-2.808152749848208
0.8175454545454546,-2.8620366670309045
0.8276262626262626,-2.9152602189720582
0.8377070707070707,-2.9678393958931726
0.8477878787878788,-3.0197896141705933
0.8578686868686869,-3.071125743469551
0.8679494949494949,-3.1218621322931295
0.878030303030303,-3.1720126320560182
0.8881111111111111,-3.221590619784079
0.8981919191919192,-3.2706090195328077
0.9082727272727272,-3.3190803226104775
0.9183535353535354,-3.3670166066851426
0.9284343434343434,-3.414429553848599
0.9385151515151515,-3.461330467704915
0.9485959595959595,-3.5077302895460405
0.9586767676767677,-3.5536396136724187
0.9687575757575758,-3.599068701912257
0.9788383838383838,-3.6440274973892355
0.988919191919192,-3.6885256375848607
0.999,-3.7325724667383806


==> data/tradeoffs-00-06.csv <==
x,y
0.001,nan
0.01108080808080808,nan
0.021161616161616163,nan
0.031242424242424245,7.368530634659015
0.041323232323232324,7.368530634659015
0.0514040404040404,7.368530634659015
0.06148484848484849,7.368530634659015
0.07156565656565657,7.368530634659015
0.08164646464646465,7.368530634659015
0.09172727272727273,7.368530634659015
0.1018080808080808,7.368530634659015
0.11188888888888888,7.418345570754269
0.12196969696969698,7.418345570754269
0.13205050505050506,7.418345570754269
0.14213131313131314,7.418345570754269
0.15221212121212122,7.418345570754269
0.1622929292929293,7.418345570754269
0.17237373737373737,7.418345570754269
0.18245454545454545,7.418345570754269
0.19253535353535353,7.418345570754269
0.2026161616161616,7.418345570754269
0.2126969696969697,7.418345570754269
0.22277777777777777,7.418345570754269
0.23285858585858585,7.418345570754269
0.24293939393939395,7.418345570754269
0.25302020202020203,7.548565800325045
0.2631010101010101,7.548565800325045
0.2731818181818182,7.548565800325045
0.28326262626262627,7.548565800325045
0.29334343434343435,7.548565800325045
0.30342424242424243,7.548565800325045
0.3135050505050505,7.548565800325045
0.3235858585858586,7.548565800325045
0.33366666666666667,7.548565800325045
0.34374747474747475,7.548565800325045
0.3538282828282828,7.548565800325045
0.3639090909090909,7.548565800325045
0.373989898989899,7.548565800325045
0.38407070707070706,7.548565800325045
0.39415151515151514,7.548565800325045
0.4042323232323232,7.548565800325045
0.4143131313131313,7.548565800325045
0.4243939393939394,7.548565800325045
0.43447474747474746,7.548565800325045
0.44455555555555554,7.911900481128403
0.4546363636363636,7.911900481128403
0.4647171717171717,7.911900481128403
0.4747979797979798,7.911900481128403
0.4848787878787879,7.911900481128403
0.494959595959596,7.911900481128403
0.5050404040404041,7.911900481128403
0.5151212121212121,7.911900481128403
0.5252020202020202,7.911900481128403
0.5352828282828282,7.911900481128403
0.5453636363636364,7.911900481128403
0.5554444444444444,7.911900481128403
0.5655252525252525,7.911900481128403
0.5756060606060606,7.911900481128403
0.5856868686868687,7.911900481128403
0.5957676767676767,7.911900481128403
0.6058484848484849,7.911900481128403
0.6159292929292929,7.911900481128403
0.626010101010101,7.911900481128403
0.636090909090909,7.911900481128403
0.6461717171717172,7.911900481128403
0.6562525252525253,7.911900481128403
0.6663333333333333,7.911900481128403
0.6764141414141415,7.911900481128403
0.6864949494949495,7.911900481128403
0.6965757575757576,8.72524816573031
0.7066565656565656,8.72524816573031
0.7167373737373738,8.72524816573031
0.7268181818181818,8.72524816573031
0.7368989898989899,8.72524816573031
0.746979797979798,8.72524816573031
0.7570606060606061,8.72524816573031
0.7671414141414141,8.72524816573031
0.7772222222222223,8.72524816573031
0.7873030303030303,8.72524816573031
0.7973838383838384,8.72524816573031
0.8074646464646464,8.72524816573031
0.8175454545454546,8.72524816573031
0.8276262626262626,8.72524816573031
0.8377070707070707,8.72524816573031
0.8477878787878788,8.72524816573031
0.8578686868686869,8.72524816573031
0.8679494949494949,8.72524816573031
0.878030303030303,8.72524816573031
0.8881111111111111,8.72524816573031
0.8981919191919192,8.72524816573031
0.9082727272727272,8.72524816573031
0.9183535353535354,8.72524816573031
0.9284343434343434,8.72524816573031
0.9385151515151515,8.72524816573031
0.9485959595959595,8.72524816573031
0.9586767676767677,8.72524816573031
0.9687575757575758,8.72524816573031
0.9788383838383838,8.72524816573031
0.988919191919192,8.72524816573031
0.999,8.72524816573031


==> data/tradeoffs-00-07.csv <==
x,y
0.001,nan
0.01108080808080808,nan
0.021161616161616163,nan
0.031242424242424245,6.621620033931011
0.041323232323232324,6.621620033931011
0.0514040404040404,6.621620033931011
0.06148484848484849,6.621620033931011
0.07156565656565657,6.621620033931011
0.08164646464646465,6.621620033931011
0.09172727272727273,6.621620033931011
0.1018080808080808,6.621620033931011
0.11188888888888888,6.6678136422845675
0.12196969696969698,6.6678136422845675
0.13205050505050506,6.6678136422845675
0.14213131313131314,6.6678136422845675
0.15221212121212122,6.6678136422845675
0.1622929292929293,6.6678136422845675
0.17237373737373737,6.6678136422845675
0.18245454545454545,6.6678136422845675
0.19253535353535353,6.6678136422845675
0.2026161616161616,6.6678136422845675
0.2126969696969697,6.6678136422845675
0.22277777777777777,6.6678136422845675
0.23285858585858585,6.6678136422845675
0.24293939393939395,6.6678136422845675
0.25302020202020203,6.7891543927099285
0.2631010101010101,6.7891543927099285
0.2731818181818182,6.7891543927099285
0.28326262626262627,6.7891543927099285
0.29334343434343435,6.7891543927099285
0.30342424242424243,6.7891543927099285
0.3135050505050505,6.7891543927099285
0.3235858585858586,6.7891543927099285
0.33366666666666667,6.7891543927099285
0.34374747474747475,6.7891543927099285
0.3538282828282828,6.7891543927099285
0.3639090909090909,6.7891543927099285
0.373989898989899,6.7891543927099285
0.38407070707070706,6.7891543927099285
0.39415151515151514,6.7891543927099285
0.4042323232323232,6.7891543927099285
0.4143131313131313,6.7891543927099285
0.4243939393939394,6.7891543927099285
0.43447474747474746,6.7891543927099285
0.44455555555555554,7.131004042608855
0.4546363636363636,7.131004042608855
0.4647171717171717,7.131004042608855
0.4747979797979798,7.131004042608855
0.4848787878787879,7.131004042608855
0.494959595959596,7.131004042608855
0.5050404040404041,7.131004042608855
0.5151212121212121,7.131004042608855
0.5252020202020202,7.131004042608855
0.5352828282828282,7.131004042608855
0.5453636363636364,7.131004042608855
0.5554444444444444,7.131004042608855
0.5655252525252525,7.131004042608855
0.5756060606060606,7.131004042608855
0.5856868686868687,7.131004042608855
0.5957676767676767,7.131004042608855
0.6058484848484849,7.131004042608855
0.6159292929292929,7.131004042608855
0.626010101010101,7.131004042608855
0.636090909090909,7.131004042608855
0.6461717171717172,7.131004042608855
0.6562525252525253,7.131004042608855
0.6663333333333333,7.131004042608855
0.6764141414141415,7.131004042608855
0.6864949494949495,7.131004042608855
0.6965757575757576,7.918130213948754
0.7066565656565656,7.918130213948754
0.7167373737373738,7.918130213948754
0.7268181818181818,7.918130213948754
0.7368989898989899,7.918130213948754
0.746979797979798,7.918130213948754
0.7570606060606061,7.918130213948754
0.7671414141414141,7.918130213948754
0.7772222222222223,7.918130213948754
0.7873030303030303,7.918130213948754
0.7973838383838384,7.918130213948754
0.8074646464646464,7.918130213948754
0.8175454545454546,7.918130213948754
0.8276262626262626,7.918130213948754
0.8377070707070707,7.918130213948754
0.8477878787878788,7.918130213948754
0.8578686868686869,7.918130213948754
0.8679494949494949,7.918130213948754
0.878030303030303,7.918130213948754
0.8881111111111111,7.918130213948754
0.8981919191919192,7.918130213948754
0.9082727272727272,7.918130213948754
0.9183535353535354,7.918130213948754
0.9284343434343434,7.918130213948754
0.9385151515151515,7.918130213948754
0.9485959595959595,7.918130213948754
0.9586767676767677,7.918130213948754
0.9687575757575758,7.918130213948754
0.9788383838383838,7.918130213948754
0.988919191919192,7.918130213948754
0.999,7.918130213948754


==> data/tradeoffs-00-08.csv <==
x,y
0.001,nan
0.01108080808080808,nan
0.021161616161616163,nan
0.031242424242424245,27.01050027023825
0.041323232323232324,27.01050027023825
0.0514040404040404,27.01050027023825
0.06148484848484849,27.01050027023825
0.07156565656565657,27.01050027023825
0.08164646464646465,27.01050027023825
0.09172727272727273,27.01050027023825
0.1018080808080808,27.01050027023825
0.11188888888888888,14.991685708835794
0.12196969696969698,14.991685708835794
0.13205050505050506,14.991685708835794
0.14213131313131314,14.991685708835794
0.15221212121212122,14.991685708835794
0.1622929292929293,14.991685708835794
0.17237373737373737,14.991685708835794
0.18245454545454545,14.991685708835794
0.19253535353535353,14.991685708835794
0.2026161616161616,14.991685708835794
0.2126969696969697,14.991685708835794
0.22277777777777777,14.991685708835794
0.23285858585858585,14.991685708835794
0.24293939393939395,14.991685708835794
0.25302020202020203,7.940897203505449
0.2631010101010101,7.940897203505449
0.2731818181818182,7.940897203505449
0.28326262626262627,7.940897203505449
0.29334343434343435,7.940897203505449
0.30342424242424243,7.940897203505449
0.3135050505050505,7.940897203505449
0.3235858585858586,7.940897203505449
0.33366666666666667,7.940897203505449
0.34374747474747475,7.940897203505449
0.3538282828282828,7.940897203505449
0.3639090909090909,7.940897203505449
0.373989898989899,7.940897203505449
0.38407070707070706,7.940897203505449
0.39415151515151514,7.940897203505449
0.4042323232323232,7.940897203505449
0.4143131313131313,7.940897203505449
0.4243939393939394,7.940897203505449
0.43447474747474746,7.940897203505449
0.44455555555555554,2.9441494980216225
0.4546363636363636,2.9441494980216225
0.4647171717171717,2.9441494980216225
0.4747979797979798,2.9441494980216225
0.4848787878787879,2.9441494980216225
0.494959595959596,2.9441494980216225
0.5050404040404041,2.9441494980216225
0.5151212121212121,2.9441494980216225
0.5252020202020202,2.9441494980216225
0.5352828282828282,2.9441494980216225
0.5453636363636364,2.9441494980216225
0.5554444444444444,2.9441494980216225
0.5655252525252525,2.9441494980216225
0.5756060606060606,2.9441494980216225
0.5856868686868687,2.9441494980216225
0.5957676767676767,2.9441494980216225
0.6058484848484849,2.9441494980216225
0.6159292929292929,2.9441494980216225
0.626010101010101,2.9441494980216225
0.636090909090909,2.9441494980216225
0.6461717171717172,2.9441494980216225
0.6562525252525253,2.9441494980216225
0.6663333333333333,2.9441494980216225
0.6764141414141415,2.9441494980216225
0.6864949494949495,2.9441494980216225
0.6965757575757576,-0.9011550308404745
0.7066565656565656,-0.9011550308404745
0.7167373737373738,-0.9011550308404745
0.7268181818181818,-0.9011550308404745
0.7368989898989899,-0.9011550308404745
0.746979797979798,-0.9011550308404745
0.7570606060606061,-0.9011550308404745
0.7671414141414141,-0.9011550308404745
0.7772222222222223,-0.9011550308404745
0.7873030303030303,-0.9011550308404745
0.7973838383838384,-0.9011550308404745
0.8074646464646464,-0.9011550308404745
0.8175454545454546,-0.9011550308404745
0.8276262626262626,-0.9011550308404745
0.8377070707070707,-0.9011550308404745
0.8477878787878788,-0.9011550308404745
0.8578686868686869,-0.9011550308404745
0.8679494949494949,-0.9011550308404745
0.878030303030303,-0.9011550308404745
0.8881111111111111,-0.9011550308404745
0.8981919191919192,-0.9011550308404745
0.9082727272727272,-0.9011550308404745
0.9183535353535354,-0.9011550308404745
0.9284343434343434,-0.9011550308404745
0.9385151515151515,-0.9011550308404745
0.9485959595959595,-0.9011550308404745
0.9586767676767677,-0.9011550308404745
0.9687575757575758,-0.9011550308404745
0.9788383838383838,-0.9011550308404745
0.988919191919192,-0.9011550308404745
0.999,-0.9011550308404745


==> data/tradeoffs-00-09.csv <==
x,y
0.001,nan
0.01108080808080808,nan
0.021161616161616163,nan
0.031242424242424245,25.473471843494984
0.041323232323232324,25.473471843494984
0.0514040404040404,25.473471843494984
0.06148484848484849,25.473471843494984
0.07156565656565657,25.473471843494984
0.08164646464646465,25.473471843494984
0.09172727272727273,25.473471843494984
0.1018080808080808,25.473471843494984
0.11188888888888888,13.512213218143616
0.12196969696969698,13.512213218143616
0.13205050505050506,13.512213218143616
0.14213131313131314,13.512213218143616
0.15221212121212122,13.512213218143616
0.1622929292929293,13.512213218143616
0.17237373737373737,13.512213218143616
0.18245454545454545,13.512213218143616
0.19253535353535353,13.512213218143616
0.2026161616161616,13.512213218143616
0.2126969696969697,13.512213218143616
0.22277777777777777,13.512213218143616
0.23285858585858585,13.512213218143616
0.24293939393939395,13.512213218143616
0.25302020202020203,6.615687089881926
0.2631010101010101,6.615687089881926
0.2731818181818182,6.615687089881926
0.28326262626262627,6.615687089881926
0.29334343434343435,6.615687089881926
0.30342424242424243,6.615687089881926
0.3135050505050505,6.615687089881926
0.3235858585858586,6.615687089881926
0.33366666666666667,6.615687089881926
0.34374747474747475,6.615687089881926
0.3538282828282828,6.615687089881926
0.3639090909090909,6.615687089881926
0.373989898989899,6.615687089881926
0.38407070707070706,6.615687089881926
0.39415151515151514,6.615687089881926
0.4042323232323232,6.615687089881926
0.4143131313131313,6.615687089881926
0.4243939393939394,6.615687089881926
0.43447474747474746,6.615687089881926
0.44455555555555554,1.928186817013247
0.4546363636363636,1.928186817013247
0.4647171717171717,1.928186817013247
0.4747979797979798,1.928186817013247
0.4848787878787879,1.928186817013247
0.494959595959596,1.928186817013247
0.5050404040404041,1.928186817013247
0.5151212121212121,1.928186817013247
0.5252020202020202,1.928186817013247
0.5352828282828282,1.928186817013247
0.5453636363636364,1.928186817013247
0.5554444444444444,1.928186817013247
0.5655252525252525,1.928186817013247
0.5756060606060606,1.928186817013247
0.5856868686868687,1.928186817013247
0.5957676767676767,1.928186817013247
0.6058484848484849,1.928186817013247
0.6159292929292929,1.928186817013247
0.626010101010101,1.928186817013247
0.636090909090909,1.928186817013247
0.6461717171717172,1.928186817013247
0.6562525252525253,1.928186817013247
0.6663333333333333,1.928186817013247
0.6764141414141415,1.928186817013247
0.6864949494949495,1.928186817013247
0.6965757575757576,-1.3732413817121878
0.7066565656565656,-1.3732413817121878
0.7167373737373738,-1.3732413817121878
0.7268181818181818,-1.3732413817121878
0.7368989898989899,-1.3732413817121878
0.746979797979798,-1.3732413817121878
0.7570606060606061,-1.3732413817121878
0.7671414141414141,-1.3732413817121878
0.7772222222222223,-1.3732413817121878
0.7873030303030303,-1.3732413817121878
0.7973838383838384,-1.3732413817121878
0.8074646464646464,-1.3732413817121878
0.8175454545454546,-1.3732413817121878
0.8276262626262626,-1.3732413817121878
0.8377070707070707,-1.3732413817121878
0.8477878787878788,-1.3732413817121878
0.8578686868686869,-1.3732413817121878
0.8679494949494949,-1.3732413817121878
0.878030303030303,-1.3732413817121878
0.8881111111111111,-1.3732413817121878
0.8981919191919192,-1.3732413817121878
0.9082727272727272,-1.3732413817121878
0.9183535353535354,-1.3732413817121878
0.9284343434343434,-1.3732413817121878
0.9385151515151515,-1.3732413817121878
0.9485959595959595,-1.3732413817121878
0.9586767676767677,-1.3732413817121878
0.9687575757575758,-1.3732413817121878
0.9788383838383838,-1.3732413817121878
0.988919191919192,-1.3732413817121878
0.999,-1.3732413817121878


==> data/tradeoffs-00-10.csv <==
x,y
0.001,nan
0.01108080808080808,nan
0.021161616161616163,nan
0.031242424242424245,nan
0.041323232323232324,nan
0.0514040404040404,nan
0.06148484848484849,nan
0.07156565656565657,nan
0.08164646464646465,nan
0.09172727272727273,nan
0.1018080808080808,nan
0.11188888888888888,nan
0.12196969696969698,nan
0.13205050505050506,nan
0.14213131313131314,nan
0.15221212121212122,nan
0.1622929292929293,7.357826706360008
0.17237373737373737,7.370373901928632
0.18245454545454545,7.383176350123262
0.19253535353535353,7.396241998939046
0.2026161616161616,7.409579133260307
0.2126969696969697,7.4231963930922715
0.22277777777777777,7.437102793002607
0.23285858585858585,7.451307742868453
0.24293939393939395,7.4658210700335665
0.25302020202020203,7.48065304298994
0.2631010101010101,7.49581439670906
0.2731818181818182,7.511316359760071
0.28326262626262627,7.527170683365487
0.29334343434343435,7.54338967255978
0.30342424242424243,7.559986219632979
0.3135050505050505,7.576973840059634
0.3235858585858586,7.594366711134231
0.33366666666666667,7.61217971355721
0.34374747474747475,7.630428476241437
0.3538282828282828,7.649129424638165
0.3639090909090909,7.6682998329139345
0.373989898989899,7.687957880346621
0.38407070707070706,7.708122712350231
0.39415151515151514,7.728814506584801
0.4042323232323232,7.750054544660673
0.4143131313131313,7.771865290006548
0.4243939393939394,7.794270472538935
0.43447474747474746,7.8172951808484115
0.44455555555555554,7.840965962706879
0.4546363636363636,7.865310934801608
0.4647171717171717,7.8903599027182425
0.4747979797979798,7.91614449232894
0.4848787878787879,7.942698293896038
0.494959595959596,7.970057020379933
0.5050404040404041,7.9982586816463686
0.5151212121212121,8.0273437765083
0.5252020202020202,8.05735550481699
0.5352828282828282,8.088340002143836
0.5453636363636364,8.120346599977374
0.5554444444444444,8.153428114810673
0.5655252525252525,8.187641170026216
0.5756060606060606,8.223046555115568
0.5856868686868687,8.259709627520733
0.5957676767676767,8.2977007632789
0.6058484848484849,8.337095863725423
0.6159292929292929,8.377976926801967
0.626010101010101,8.420432693080478
0.636090909090909,8.464559378514359
0.6461717171717172,8.510461508251524
0.6562525252525253,8.558252868698496
0.6663333333333333,8.608057598552765
0.6764141414141415,8.660011443907202
0.6864949494949495,8.714263208020514
0.6965757575757576,8.770976433266375
0.7066565656565656,8.830331361556654
0.7167373737373738,8.89252723077209
0.7268181818181818,8.95778497923346
0.7368989898989899,9.026350449124486
0.746979797979798,9.098498204595568
0.7570606060606061,9.1745361132464
0.7671414141414141,9.25481088397988
0.7772222222222223,9.339714814463196
0.7873030303030303,9.429694084465913
0.7973838383838384,9.525259047466847
0.8074646464646464,9.6269971379263
0.8175454545454546,9.735589250233321
0.8276262626262626,9.851830797155602
0.8377070707070707,9.97665918565743
0.8477878787878788,10.111190265982392
0.8578686868686869,10.25676760715142
0.8679494949494949,10.415030573596805
0.878030303030303,10.588010771838823
0.8881111111111111,10.778272778442556
0.8981919191919192,10.98912679931036
0.9082727272727272,11.224963905040495
0.9183535353535354,11.49181273008697
0.9284343434343434,11.798326718883187
0.9385151515151515,12.15769159102538
0.9485959595959595,12.591768592767929
0.9586767676767677,13.141777798023336
0.9687575757575758,13.904877647995601
0.9788383838383838,15.269638482857044
0.988919191919192,19.104391320342227
0.999,15.748327420400267


==> data/tradeoffs-00-13.csv <==
x,y
0.001,-4.099812809902236
0.01108080808080808,-4.099812809902236
0.021161616161616163,-4.099812809902236
0.031242424242424245,-4.099812809902236
0.041323232323232324,-4.099812809902236
0.0514040404040404,-4.099812809902236
0.06148484848484849,-4.099812809902236
0.07156565656565657,-4.099812809902236
0.08164646464646465,-4.099812809902236
0.09172727272727273,-4.099812809902236
0.1018080808080808,-4.099812809902236
0.11188888888888888,-4.099812809902236
0.12196969696969698,-4.099812809902236
0.13205050505050506,-4.099812809902236
0.14213131313131314,-4.099812809902236
0.15221212121212122,-4.099812809902236
0.1622929292929293,-4.099812809902236
0.17237373737373737,-4.099812809902236
0.18245454545454545,-4.099812809902236
0.19253535353535353,-4.099812809902236
0.2026161616161616,-4.099812809902236
0.2126969696969697,-4.099812809902236
0.22277777777777777,-4.099812809902236
0.23285858585858585,-4.099812809902236
0.24293939393939395,-4.099812809902236
0.25302020202020203,-4.099812809902236
0.2631010101010101,-4.099812809902236
0.2731818181818182,-4.099812809902236
0.28326262626262627,-4.099812809902236
0.29334343434343435,-4.099812809902236
0.30342424242424243,-4.099812809902236
0.3135050505050505,-4.099812809902236
0.3235858585858586,-4.099812809902236
0.33366666666666667,-4.099812809902236
0.34374747474747475,-4.099812809902236
0.3538282828282828,-4.099812809902236
0.3639090909090909,-4.099812809902236
0.373989898989899,-4.099812809902236
0.38407070707070706,-4.099812809902236
0.39415151515151514,-4.099812809902236
0.4042323232323232,-4.099812809902236
0.4143131313131313,-4.099812809902236
0.4243939393939394,-4.099812809902236
0.43447474747474746,-4.099812809902236
0.44455555555555554,-4.099812809902236
0.4546363636363636,-4.099812809902236
0.4647171717171717,-4.099812809902236
0.4747979797979798,-4.099812809902236
0.4848787878787879,-4.099812809902236
0.494959595959596,-4.099812809902236
0.5050404040404041,-4.099812809902236
0.5151212121212121,-4.099812809902236
0.5252020202020202,-4.099812809902236
0.5352828282828282,-4.099812809902236
0.5453636363636364,-4.099812809902236
0.5554444444444444,-4.099812809902236
0.5655252525252525,-4.099812809902236
0.5756060606060606,-4.099812809902236
0.5856868686868687,-4.099812809902236
0.5957676767676767,-4.099812809902236
0.6058484848484849,-4.099812809902236
0.6159292929292929,-4.099812809902236
0.626010101010101,-4.099812809902236
0.636090909090909,-4.099812809902236
0.6461717171717172,-4.099812809902236
0.6562525252525253,-4.099812809902236
0.6663333333333333,-4.099812809902236
0.6764141414141415,-4.099812809902236
0.6864949494949495,-4.099812809902236
0.6965757575757576,-4.099812809902236
0.7066565656565656,-4.099812809902236
0.7167373737373738,-4.099812809902236
0.7268181818181818,-4.099812809902236
0.7368989898989899,-4.099812809902236
0.746979797979798,-4.099812809902236
0.7570606060606061,-4.099812809902236
0.7671414141414141,-4.099812809902236
0.7772222222222223,-4.099812809902236
0.7873030303030303,-4.099812809902236
0.7973838383838384,-4.099812809902236
0.8074646464646464,-4.099812809902236
0.8175454545454546,-4.099812809902236
0.8276262626262626,-4.099812809902236
0.8377070707070707,-4.099812809902236
0.8477878787878788,-4.099812809902236
0.8578686868686869,-4.099812809902236
0.8679494949494949,-4.099812809902236
0.878030303030303,-4.099812809902236
0.8881111111111111,-4.099812809902236
0.8981919191919192,-4.099812809902236
0.9082727272727272,-4.099812809902236
0.9183535353535354,-4.099812809902236
0.9284343434343434,-4.099812809902236
0.9385151515151515,-4.099812809902236
0.9485959595959595,-4.099812809902236
0.9586767676767677,-4.099812809902236
0.9687575757575758,-4.099812809902236
0.9788383838383838,-4.099812809902236
0.988919191919192,-4.099812809902236
0.999,-4.099812809902236


==> data/tradeoffs-00-14.csv <==
x,y
0.001,nan
0.01108080808080808,nan
0.021161616161616163,nan
0.031242424242424245,nan
0.041323232323232324,nan
0.0514040404040404,nan
0.06148484848484849,nan
0.07156565656565657,nan
0.08164646464646465,nan
0.09172727272727273,nan
0.1018080808080808,nan
0.11188888888888888,nan
0.12196969696969698,nan
0.13205050505050506,nan
0.14213131313131314,nan
0.15221212121212122,nan
0.1622929292929293,inf
0.17237373737373737,682.4206941449713
0.18245454545454545,377.78027955220807
0.19253535353535353,258.5361987671757
0.2026161616161616,194.93085138313222
0.2126969696969697,155.38940992871372
0.22277777777777777,128.42802518034188
0.23285858585858585,108.86713948716064
0.24293939393939395,94.02747363458798
0.25302020202020203,82.38381803918435
0.2631010101010101,73.0040623998356
0.2731818181818182,65.28644542492063
0.28326262626262627,58.82511758068756
0.29334343434343435,53.33641437240114
0.30342424242424243,48.61609332289973
0.3135050505050505,44.513355592420005
0.3235858585858586,40.91443807349722
0.33366666666666667,37.731900478331454
0.34374747474747475,34.89742741684052
0.3538282828282828,32.35686973959143
0.3639090909090909,30.066752507932165
0.373989898989899,27.9917673269643
0.38407070707070706,26.102939883898145
0.39415151515151514,24.37626973540974
0.4042323232323232,22.791706233239246
0.4143131313131313,21.33236753233637
0.4243939393939394,19.98393794134296
0.43447474747474746,18.73419785297074
0.44455555555555554,17.57265343284758
0.4546363636363636,16.49024221067726
0.4647171717171717,15.479097019508805
0.4747979797979798,14.532355218546995
0.4848787878787879,13.644003373361532
0.494959595959596,12.808749930295079
0.5050404040404041,12.021920164556741
0.5151212121212121,11.27936897961886
0.5252020202020202,10.577408111578254
0.5352828282828282,9.912745032458416
0.5453636363636364,9.282431412579808
0.5554444444444444,8.683819438447362
0.5655252525252525,8.114524621332619
0.5756060606060606,7.57239399651556
0.5856868686868687,7.055478821495489
0.5957676767676767,6.562011046436168
0.6058484848484849,6.090382961485857
0.6159292929292929,5.639129530835952
0.626010101010101,5.206913008110218
0.636090909090909,4.792509496254375
0.6461717171717172,4.394797170872203
0.6562525252525253,4.012745931534186
0.6663333333333333,3.6454082829977033
0.6764141414141415,3.2919112791213587
0.6864949494949495,2.9514493877879673
0.6965757575757576,2.6232781563699255
0.7066565656565656,2.3067085749733485
0.7167373737373738,2.001102049519698
0.7268181818181818,1.7058659091787627
0.7368989898989899,1.4204493831677145
0.746979797979798,1.1443399908138607
0.7570606060606061,0.877060296315309
0.7671414141414141,0.6181649860493941
0.7772222222222223,0.3672382317535837
0.7873030303030303,0.12389130759139326
0.7973838383838384,-0.11223956686164784
0.8074646464646464,-0.3414951822146262
0.8175454545454546,-0.5641951149564752
0.8276262626262626,-0.7806393421825488
0.8377070707070707,-0.9911097120461094
0.8477878787878788,-1.1958712846827073
0.8578686868686869,-1.3951735566612413
0.8679494949494949,-1.5892515805370464
0.878030303030303,-1.7783269897898115
0.8881111111111111,-1.962608938296173
0.8981919191919192,-2.142294962492743
0.9082727272727272,-2.3175717735107244
0.9183535353535354,-2.488615985792541
0.9284343434343434,-2.6555947880209487
0.9385151515151515,-2.8186665615896245
0.9485959595959595,-2.9779814513115044
0.9586767676767677,-3.133681892588853
0.9687575757575758,-3.285903098849001
0.9788383838383838,-3.434773512676455
0.988919191919192,-3.580415223738867
0.999,-3.7229443563074973


==> data/ts_best-00-00.csv <==
x,y
4.0,3.685348164065946
9.0,3.3114611362010073
25.0,4.188247182768269
36.0,4.65528023813033
100.0,5.9265491311818
225.0,6.0609924338270345
900.0,1.333009994606111
nan,nan


==> data/ts_best-00-01.csv <==
x,y
4.0,3.246233465426669
9.0,3.1537546079773056
25.0,4.094954373092141
36.0,4.5852980648803525
100.0,5.825944739963173
225.0,5.787622054483035
900.0,1.0089315618321126
nan,nan


==> data/ts_best-00-02.csv <==
x,y
4.0,0.9367775873291212
9.0,0.7396486506182204
25.0,1.2534263145598854
36.0,1.640401240911102
100.0,2.7950545853987885
225.0,2.8967461648821327
900.0,1.1224763700929568
nan,nan


==> data/ts_best-00-03.csv <==
x,y
4.0,5.810680207185774
9.0,4.7347534711015395
25.0,5.1227377959256835
36.0,5.43802019159713
100.0,6.3669243083453955
225.0,6.564385895921153
900.0,2.3590876446424756
nan,nan


==> data/ts_best-00-04.csv <==
x,y
4.0,3.246233465426672
9.0,3.1537546079772967
25.0,4.219859373175156
36.0,4.736773167320342
100.0,5.9888219936773375
225.0,6.085085457107218
900.0,1.9665865052027118
nan,nan


==> data/ts_best-00-05.csv <==
x,y
4.0,1.7517573601814571
9.0,1.833666675189043
25.0,2.558552007415767
36.0,2.9351235152669677
100.0,3.945563095190642
225.0,3.951194156152384
900.0,1.420260618684807
nan,nan


==> data/ts_best-01-00.csv <==
x,y
4.0,0.076
9.0,0.084
25.0,0.068
36.0,0.062
100.0,0.05
225.0,0.049
900.0,0.185
nan,nan


==> data/ts_best-01-01.csv <==
x,y
4.0,0.25
9.0,0.445
25.0,0.36
36.0,0.25
100.0,0.25
225.0,0.218
900.0,0.402
nan,nan


==> data/ts_best-01-02.csv <==
x,y
4.0,0.8320000000000001
9.0,0.925
25.0,0.879
36.0,0.839
100.0,0.728
225.0,0.714
900.0,0.803
nan,nan


==> data/ts_best-01-03.csv <==
x,y
4.0,0.36300000000000004
9.0,0.319
25.0,0.224
36.0,0.189
100.0,0.11550000000000002
225.0,0.1215
900.0,0.42250000000000004
nan,nan


==> data/ts_best-01-04.csv <==
x,y
4.0,0.6245
9.0,0.7220000000000001
25.0,0.6795
36.0,0.6245
100.0,0.5295
225.0,0.48449999999999993
900.0,0.5445
nan,nan


==> data/ts_best-01-05.csv <==
x,y
4.0,0.6715
9.0,0.7180000000000001
25.0,0.6950000000000001
36.0,0.675
100.0,0.6194999999999999
225.0,0.6125
900.0,0.6875000000000001
nan,nan


==> data/ts_best-02-00.csv <==
x,y
4.0,8.060687450852562e-05
9.0,8.022859304601586e-05
25.0,7.901809236598473e-05
36.0,7.818587314846332e-05
100.0,7.334387042833875e-05
225.0,6.38868338655954e-05
900.0,1.2818836426781516e-05
nan,nan


==> data/ts_best-02-01.csv <==
x,y
4.0,6.363246950577592e-05
9.0,4.928023410954148e-05
25.0,5.4285740622011615e-05
36.0,6.150301258212086e-05
100.0,5.728087386754811e-05
225.0,5.077362552307317e-05
900.0,6.414428790388772e-06
nan,nan


==> data/ts_best-02-02.csv <==
x,y
4.0,2.400434791614331e-05
9.0,1.777861834167522e-05
25.0,2.064637791614331e-05
36.0,2.307460493741991e-05
100.0,2.857863217146246e-05
225.0,2.617229812890925e-05
900.0,1.0049100256568773e-05
nan,nan


==> data/ts_best-02-03.csv <==
x,y
4.0,8.060687450852559e-05
9.0,8.022859304601584e-05
25.0,7.901809236598471e-05
36.0,7.818587314846329e-05
100.0,7.334387042833876e-05
225.0,6.38868338655954e-05
900.0,1.2818836426781515e-05
nan,nan


==> data/ts_best-02-04.csv <==
x,y
4.0,6.363246950577592e-05
9.0,4.928023410954149e-05
25.0,4.359748852963551e-05
36.0,4.472035059030511e-05
100.0,4.420528472021183e-05
225.0,3.935802871736344e-05
900.0,7.738585536867063e-06
nan,nan


==> data/ts_best-02-05.csv <==
x,y
4.0,3.469050621401566e-05
9.0,3.14676164267816e-05
25.0,3.2549416214015655e-05
36.0,3.352147472465396e-05
100.0,3.4865168341675234e-05
225.0,3.091137632039861e-05
900.0,8.425219405504954e-06
nan,nan


==> data/ts_best_imperfect-00-00.csv <==
x,y
4.0,0.8510491774734419
9.0,0.6577254806318161
25.0,0.979022098657513
36.0,1.2664810782059885
100.0,2.16498554749981
225.0,2.3922001574485727
900.0,1.1224763700929568
nan,nan


==> data/ts_best_imperfect-00-01.csv <==
x,y
4.0,0.9367775873291212
9.0,0.7396486506182204
25.0,1.2534263145598854
36.0,1.640401240911102
100.0,2.7950545853987885
225.0,2.8967461648821327
900.0,1.1224763700929568
nan,nan


==> data/ts_best_imperfect-00-02.csv <==
x,y
4.0,1.0350964432530143
9.0,0.856047704840614
25.0,1.642624355296964
36.0,2.1849270141766093
100.0,3.7879902238196643
225.0,3.5799182562431278
900.0,1.1224763700929568
nan,nan


==> data/ts_best_imperfect-00-03.csv <==
x,y
4.0,1.1478458250581856
9.0,1.0199667909523467
25.0,2.2401225222320607
36.0,3.054464086826597
100.0,5.97244411223643
225.0,4.634251499731719
900.0,1.1224763700929568
nan,nan


==> data/upper_bounds-00-00.csv <==
x,y
0.001,10.0
0.01108080808080808,10.0
0.021161616161616163,10.0
0.031242424242424245,10.0
0.041323232323232324,10.0
0.0514040404040404,10.0
0.06148484848484849,10.0
0.07156565656565657,10.0
0.08164646464646465,10.0
0.09172727272727273,10.0
0.1018080808080808,10.0
0.11188888888888888,10.0
0.12196969696969698,10.0
0.13205050505050506,10.0
0.14213131313131314,10.0
0.15221212121212122,10.0
0.1622929292929293,10.0
0.17237373737373737,10.0
0.18245454545454545,10.0
0.19253535353535353,10.0
0.2026161616161616,10.0
0.2126969696969697,10.0
0.22277777777777777,10.0
0.23285858585858585,10.0
0.24293939393939395,10.0
0.25302020202020203,10.0
0.2631010101010101,10.0
0.2731818181818182,10.0
0.28326262626262627,10.0
0.29334343434343435,10.0
0.30342424242424243,10.0
0.3135050505050505,10.0
0.3235858585858586,10.0
0.33366666666666667,10.0
0.34374747474747475,10.0
0.3538282828282828,10.0
0.3639090909090909,10.0
0.373989898989899,10.0
0.38407070707070706,10.0
0.39415151515151514,10.0
0.4042323232323232,10.0
0.4143131313131313,10.0
0.4243939393939394,10.0
0.43447474747474746,10.0
0.44455555555555554,10.0
0.4546363636363636,10.0
0.4647171717171717,10.0
0.4747979797979798,10.0
0.4848787878787879,10.0
0.494959595959596,10.0
0.5050404040404041,10.0
0.5151212121212121,10.0
0.5252020202020202,10.0
0.5352828282828282,10.0
0.5453636363636364,10.0
0.5554444444444444,10.0
0.5655252525252525,10.0
0.5756060606060606,10.0
0.5856868686868687,10.0
0.5957676767676767,10.0
0.6058484848484849,10.0
0.6159292929292929,10.0
0.626010101010101,10.0
0.636090909090909,10.0
0.6461717171717172,10.0
0.6562525252525253,10.0
0.6663333333333333,10.0
0.6764141414141415,10.0
0.6864949494949495,10.0
0.6965757575757576,10.0
0.7066565656565656,10.0
0.7167373737373738,10.0
0.7268181818181818,10.0
0.7368989898989899,10.0
0.746979797979798,10.0
0.7570606060606061,10.0
0.7671414141414141,10.0
0.7772222222222223,10.0
0.7873030303030303,10.0
0.7973838383838384,10.0
0.8074646464646464,10.0
0.8175454545454546,10.0
0.8276262626262626,10.0
0.8377070707070707,10.0
0.8477878787878788,10.0
0.8578686868686869,10.0
0.8679494949494949,10.0
0.878030303030303,10.0
0.8881111111111111,10.0
0.8981919191919192,10.0
0.9082727272727272,10.0
0.9183535353535354,10.0
0.9284343434343434,10.0
0.9385151515151515,10.0
0.9485959595959595,10.0
0.9586767676767677,10.0
0.9687575757575758,10.0
0.9788383838383838,10.0
0.988919191919192,10.0
0.999,10.0


==> data/upper_bounds-00-02.csv <==
x,y
0.001,11.591745389548615
0.01108080808080808,11.591745389548615
0.021161616161616163,11.591745389548615
0.031242424242424245,11.591745389548615
0.041323232323232324,11.591745389548615
0.0514040404040404,11.591745389548615
0.06148484848484849,11.591745389548615
0.07156565656565657,11.591745389548615
0.08164646464646465,11.591745389548615
0.09172727272727273,11.591745389548615
0.1018080808080808,11.591745389548615
0.11188888888888888,11.591745389548615
0.12196969696969698,11.591745389548615
0.13205050505050506,11.591745389548615
0.14213131313131314,11.591745389548615
0.15221212121212122,11.591745389548615
0.1622929292929293,11.591745389548615
0.17237373737373737,11.591745389548615
0.18245454545454545,11.591745389548615
0.19253535353535353,11.591745389548615
0.2026161616161616,11.591745389548615
0.2126969696969697,11.591745389548615
0.22277777777777777,11.591745389548615
0.23285858585858585,11.591745389548615
0.24293939393939395,11.591745389548615
0.25302020202020203,11.591745389548615
0.2631010101010101,11.591745389548615
0.2731818181818182,11.591745389548615
0.28326262626262627,11.591745389548615
0.29334343434343435,11.591745389548615
0.30342424242424243,11.591745389548615
0.3135050505050505,11.591745389548615
0.3235858585858586,11.591745389548615
0.33366666666666667,11.591745389548615
0.34374747474747475,11.591745389548615
0.3538282828282828,11.591745389548615
0.3639090909090909,11.591745389548615
0.373989898989899,11.591745389548615
0.38407070707070706,11.591745389548615
0.39415151515151514,11.591745389548615
0.4042323232323232,11.591745389548615
0.4143131313131313,11.591745389548615
0.4243939393939394,11.591745389548615
0.43447474747474746,11.591745389548615
0.44455555555555554,11.591745389548615
0.4546363636363636,11.591745389548615
0.4647171717171717,11.591745389548615
0.4747979797979798,11.591745389548615
0.4848787878787879,11.591745389548615
0.494959595959596,11.591745389548615
0.5050404040404041,11.591745389548615
0.5151212121212121,11.591745389548615
0.5252020202020202,11.591745389548615
0.5352828282828282,11.591745389548615
0.5453636363636364,11.591745389548615
0.5554444444444444,11.591745389548615
0.5655252525252525,11.591745389548615
0.5756060606060606,11.591745389548615
0.5856868686868687,11.591745389548615
0.5957676767676767,11.591745389548615
0.6058484848484849,11.591745389548615
0.6159292929292929,11.591745389548615
0.626010101010101,11.591745389548615
0.636090909090909,11.591745389548615
0.6461717171717172,11.591745389548615
0.6562525252525253,11.591745389548615
0.6663333333333333,11.591745389548615
0.6764141414141415,11.591745389548615
0.6864949494949495,11.591745389548615
0.6965757575757576,11.591745389548615
0.7066565656565656,11.591745389548615
0.7167373737373738,11.591745389548615
0.7268181818181818,11.591745389548615
0.7368989898989899,11.591745389548615
0.746979797979798,11.591745389548615
0.7570606060606061,11.591745389548615
0.7671414141414141,11.591745389548615
0.7772222222222223,11.591745389548615
0.7873030303030303,11.591745389548615
0.7973838383838384,11.591745389548615
0.8074646464646464,11.591745389548615
0.8175454545454546,11.591745389548615
0.8276262626262626,11.591745389548615
0.8377070707070707,11.591745389548615
0.8477878787878788,11.591745389548615
0.8578686868686869,11.591745389548615
0.8679494949494949,11.591745389548615
0.878030303030303,11.591745389548615
0.8881111111111111,11.591745389548615
0.8981919191919192,11.591745389548615
0.9082727272727272,11.591745389548615
0.9183535353535354,11.591745389548615
0.9284343434343434,11.591745389548615
0.9385151515151515,11.591745389548615
0.9485959595959595,11.591745389548615
0.9586767676767677,11.591745389548615
0.9687575757575758,11.591745389548615
0.9788383838383838,11.591745389548615
0.988919191919192,11.591745389548615
0.999,11.591745389548615

